Optimised Trotter Decompositions for Classical and Quantum Computing

Suzuki-Trotter decompositions of exponential operators like $\exp(Ht)$ are required in almost every branch of numerical physics. Often the exponent under consideration has to be split into more than two operators $H=\sum_k A_k$, for instance as local gates on quantum computers. We demonstrate how highly optimised schemes originally derived for exactly two operators $A_{1,2}$ can be applied to such generic Suzuki-Trotter decompositions, providing a formal proof of correctness as well as numerical evidence of efficiency. A comprehensive review of existing symmetric decomposition schemes up to order $n\le4$ is presented and complemented by a number of novel schemes, including both real and complex coefficients. We derive the theoretically most efficient unitary and non-unitary 4th order decompositions. The list is augmented by several exceptionally efficient schemes of higher order $n\le8$. Furthermore we show how Taylor expansions can be used on classical devices to reach machine precision at a computational effort at which state of the art Trotterization schemes do not surpass a relative precision of $10^{-4}$. Finally, a short and easily understandable summary explains how to choose the optimal decomposition in any given scenario.

==> simulation/benchmark/2-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171"
1 11.1525598507807 9.60145298721277 11.1378225985319 11.2780317083307 10.1809329533955 122282449346.151 11.4086712016571 10.7453345333956 7.95040096646619 139879033.553809 7.97032689299377 5295860921.97928 146974.152918679 264940358.222649 8.03923884616383 10.2674479512183 11.3065774270992 10.7049579404512 11.214592618777 11.0504593835501 10.8406212149931 11.9511714991361 10.7001793063522 7.71152717605268 9.88658956660663e+29
1.10517091807565 10.0210435590055 11.2077316179216 11.1378225985319 11.2780317083307 10.1809329533955 122282449346.151 9.75327449459357 11.2815814483263 8.72366815034494 109594006.192192 11.1413072380415 51765174.3911551 33328589.5102265 2631648.47334061 8.03923884616383 10.2674479512183 11.3065774270992 9.82864859493176 11.214592618777 11.0504593835501 10.8406212149931 11.9511714991361 10.7001793063522 7.71152717605268 9.88658956660663e+29
1.22140275816017 6.44207680633111 7.99755886497654 10.3415135587997 11.0046303238055 10.9774414407098 12704233846.0149 9.75327449459357 11.2815814483263 8.72366815034494 109594006.192192 11.1413072380415 51765174.3911551 33328589.5102265 2631648.47334061 9.46131123966296 10.2674479512183 11.3065774270992 9.82864859493176 11.214592618777 11.0504593835501 10.8406212149931 11.9511714991361 10.7001793063522 7.71152717605268 9.43459123859734e+28
1.349858807576 5.86517693406802 7.99755886497654 10.3415135587997 11.0046303238055 10.9774414407098 12704233846.0149 9.75327449459357 11.2815814483263 8.72366815034494 109594006.192192 11.1413072380415 51765174.3911551 33328589.5102265 2631648.47334061 9.46131123966296 10.2674479512183 11.3065774270992 9.82864859493176 11.214592618777 11.0504593835501 10.8406212149931 11.9511714991361 10.7001793063522 7.71152717605268 9.43459123859734e+28
1.49182469764127 10.0577299782608 9.90354453525358 10.3415135587997 11.0046303238055 10.9774414407098 12704233846.0149 9.75327449459357 11.2815814483263 8.72366815034494 109594006.192192 11.1413072380415 51765174.3911551 33328589.5102265 2631648.47334061 9.46131123966296 9.86978505432508 11.3065774270992 9.82864859493176 11.214592618777 11.0504593835501 10.2957040010265 11.9511714991361 10.7001793063522 7.71152717605268 9.43459123859734e+28
1.64872127070013 11.4265059321991 9.98129165173643 11.3286150160036 8.60729037467527 11.005206643785 6275832.78777132 7.36686755595712 8.00254741220932 8.72039495571089 46685224.0191838 5.70698128695016 67453424.0899669 1506590.89728867 16868530.1828159 9.46131123966296 9.86978505432508 11.3065774270992 9.82864859493176 9.59127575271048 11.0504593835501 10.2957040010265 11.9511714991361 10.7001793063522 7.71152717605268 2.3491666176901e+26
1.82211880039051 11.3439507087157 8.47511054153737 11.1905382388928 8.60729037467527 11.005206643785 6275832.78777132 7.36686755595712 8.00254741220932 8.72039495571089 46685224.0191838 5.70698128695016 67453424.0899669 1506590.89728867 16868530.1828159 10.8266672469815 9.86978505432508 11.4043620388698 9.82864859493176 9.59127575271048 11.0504593835501 10.2957040010265 10.9279843620445 10.7001793063522 7.71152717605268 2.79685547483944e+22
2.01375270747048 10.8098933837053 11.4864655327451 11.1905382388928 9.62289490054249 8.5264681968071 9.11140687067167 10.0434852350211 8.84517176821749 8.94779137645568 30560.914500546 7.18219294038435 161658.86890335 5144130.52811106 17717.2755941498 10.8266672469815 9.86978505432508 11.4043620388698 10.3958042906485 9.59127575271048 11.0504593835501 10.2957040010265 10.9279843620445 10.7001793063522 7.71152717605268 2.79685547483944e+22
2.22554092849247 9.95610647220563 11.115984613042 11.2276552267895 9.62289490054249 8.5264681968071 9.11140687067167 10.0434852350211 8.84517176821749 8.94779137645568 30560.914500546 7.18219294038435 161658.86890335 5144130.52811106 17717.2755941498 10.8266672469815 7.90270937965131 11.4043620388698 10.3958042906485 9.59127575271048 11.0504593835501 8.93025583986184 10.9279843620445 10.7001793063522 7.71152717605268 233620186949361120
2.45960311115695 8.9941272456988 10.0598415023129 9.87507317195006 8.03927268054372 11.2997110000368 76.0872950379963 10.0434852350211 8.84517176821749 8.94779137645568 30560.914500546 7.18219294038435 161658.86890335 5144130.52811106 17717.2755941498 6.64762532589401 7.90270937965131 11.4043620388698 10.3958042906485 9.59127575271048 11.0504593835501 8.93025583986184 10.9279843620445 10.7001793063522 7.71152717605268 168796359266.296
2.71828182845905 7.60640247895535 9.00370243099211 11.4700213771408 8.03927268054372 11.2997110000368 76.0872950379963 10.733095974118 9.2592817695294 11.1861141950908 5.86491067439878 8.50211426650628 4.90180345936678 91467.8459832919 7.79407797407217 6.64762532589401 7.90270937965131 11.311981513684 10.3958042906485 9.59127575271048 9.01919343089278 8.93025583986184 10.9279843620445 10.7001793063522 7.71152717605268 108482.678771217
3.00416602394643 6.41343140747227 7.14757492064737 9.33430936496443 8.1989851682885 10.4177974458107 10.3120623696099 5.56158368025815 11.1624879801771 10.4091111055465 26.4973487898142 7.57058862978045 3.05279262149108 10.7495535987585 4.55840121367585 8.8315677000057 10.801804261043 11.311981513684 10.6226000310219 10.2440607205212 9.01919343089278 9.1202952648357 10.9279843620445 10.7001793063522 7.71152717605268 69.5066022995769
3.32011692273655 5.43379587242751 6.39381637081431 8.91964242987789 8.51518772350859 7.52446381834225 2.34241306292936 5.56158368025815 11.1624879801771 10.4091111055465 26.4973487898142 7.57058862978045 3.05279262149108 10.7495535987585 4.55840121367585 8.8315677000057 10.801804261043 11.311981513684 10.6226000310219 10.2440607205212 9.01919343089278 9.1202952648357 10.9279843620445 10.7001793063522 7.71152717605268 3.16295260587138
3.66929666761924 4.64007696401246 5.17467740433159 11.0714487356129 9.07839344510409 6.20249917833463 1.25290494558571 6.8090504412617 8.52020126732455 7.01961430805424 4.73307356386041 7.10406327732505 1.25399850988615 3.34653032013922 2.14451728146986 4.68935835678723 11.3212080418428 10.8791313636387 10.6226000310219 10.2440607205212 9.01919343089278 8.54114400029177 9.58498554004459 10.7001793063522 7.71152717605268 0.517909838907958
4.05519996684467 3.8103787568958 4.25521092745217 7.97101994503774 9.69810098017899 8.84070111802844 1.26671805953935 7.43473404904691 5.76533972713699 4.50422399384531 1.41694609185781 6.64918010414192 0.771412708926898 1.67663421091213 1.12564252067457 4.68935835678723 11.3212080418428 10.8791313636387 6.15122427048432 10.2440607205212 9.01919343089278 8.54114400029177 9.58498554004459 10.7001793063522 7.71152717605268 0.132941613998353
4.48168907033806 3.17649010996416 3.55275551132383 8.99253484445681 7.38117416576818 6.34943013893696 0.554549746232674 7.43473404904691 5.76533972713699 4.50422399384531 1.41694609185781 6.64918010414192 0.771412708926898 1.67663421091213 1.12564252067457 2.41788616315673 9.03114536927839 10.8791313636387 6.15122427048432 10.2440607205212 9.01919343089278 11.3380274463621 9.58498554004459 10.7001793063522 7.71152717605268 0.0404120790382525
4.95303242439511 2.57919517286129 3.00716968807142 8.03943169520847 4.54899705754942 3.93656699016428 0.394510533501945 7.64053096178486 3.68481451342345 2.87348496187009 0.726010233547903 6.22117773848609 0.527100805541756 0.662460319388403 0.819423835867904 1.46200720710833 5.29276004387581 10.5957144452708 6.15122427048432 11.1965813018263 9.01919343089278 11.5067031127462 9.58498554004459 10.7001793063522 7.71152717605268 0.00482598547738147
5.4739473917272 2.13339745134935 2.39455995087149 8.05208923031222 3.14464767618383 2.75465573024146 0.251490267633343 8.16280053964051 5.04440718321734 3.19854653629533 0.820422981209657 7.19006946848712 1.48015969273085 7.12503055914626 2.94195115717027 0.898763286859532 5.29276004387581 10.5838527605163 6.2141735982953 11.1965813018263 5.94941913074599 11.5067031127462 7.86779522156887 3.73962078347276 7.71152717605268 0.000732520284520214
6.04964746441295 1.73452221712135 1.9503715827176 7.96592047138736 1.6742654842455 1.49583840740503 0.135224576100518 1.9618968343815 1.52303855803843 1.05822697835998 0.203846385465751 2.07270876063126 0.470406574962098 0.519136022401742 0.184357137505869 1.50616682276194 3.14808719363054 10.5838527605163 2.35091847207681 9.72936685002836 5.94941913074599 11.0020395995801 7.86779522156887 3.73962078347276 7.71152717605268 0.000134168636272078
6.68589444227927 1.4372913798046 1.61871686450819 7.49495465496288 1.28670563197713 1.15871584490285 0.10788954022556 0.987357526466156 1.11091196372175 0.777861289711792 0.14207609827221 1.83657175357126 0.207051784299034 0.350724990062047 0.140438275187232 0.509996196692558 1.812509158662 9.67701416750578 2.35091847207681 9.72936685002836 5.94941913074599 10.163120045054 7.86779522156887 3.73962078347276 7.71152717605268 2.86614523834767e-05
7.38905609893065 1.17755536486212 1.36480340351249 6.73445264835224 0.798804676895666 0.726334957032802 0.0684951414376519 0.486397570529701 0.829572657209678 0.584336628638413 0.105937676464026 1.52494207997236 0.12705553111657 0.224392609553495 0.0666252227234451 0.324752586565729 3.8163896471482 10.2597481349205 1.04853865289603 9.72936685002836 5.94941913074599 9.49602158286336 8.96557105254204 3.73962078347276 7.71152717605268 6.96117389795093e-06
8.16616991256765 0.958334957978555 1.10955794734004 5.41156563098681 0.524783159699831 0.48073100544236 0.0582247460260093 0.466795627448958 0.497236802385855 0.351299299683718 0.0626255695455858 1.05791789672092 0.109282121724694 0.126189868135933 0.0478382287676219 0.23926944649049 1.27452633869928 10.033382311806 0.533489101911914 9.92225191407966 7.19855117184672 4.41665760809409 8.96557105254204 3.73962078347276 7.71152717605268 1.01644704869368e-06
9.02501349943412 0.77759556517687 0.879908970943228 4.19612676947402 0.360145027880702 0.331824205401855 0.0401096612818427 0.369274878179803 0.316705763631049 0.224063768419631 0.039893951261134 0.733017390667257 0.0991744138333659 0.0750573094753318 0.0325945879674869 0.136607021273996 0.739476293433216 11.2609646860668 0.286491535414775 8.94386391930859 7.19855117184672 8.0708129215381 8.10311157276219 3.73962078347276 7.71152717605268 1.80479065335939e-07
9.97418245481472 0.643534533905929 0.743914063952767 3.21698798630344 0.255727345916092 0.23667474046426 0.0217717360494784 0.325875608193947 0.257447024775975 0.182204256288006 0.030678071643782 0.615037653025247 0.0282747962739744 0.0595452551632718 0.019875234731874 0.106952305563069 0.376197862317408 11.0545928783311 0.286491535414775 8.94386391930859 7.19855117184672 7.92367099529158 8.10311157276219 3.73962078347276 7.71152717605268 3.75868023859865e-08
11.0231763806416 0.521986663772014 0.592251092066809 2.46941190270114 0.161033193246683 0.149785479526966 0.0130851447439628 0.221016315241472 0.146670737823207 0.103839226411984 0.0215278462222054 0.375393087363299 0.15636795373053 0.0327075273019448 0.0385576915929686 0.0681804391629876 0.282569815137183 6.13599986221067 0.112901061596917 7.70224359890651 5.49408788078279 7.24886786671908 7.6695726439345 0.468159964979093 7.71152717605268 8.93729278505809e-09
12.1824939607035 0.431888715244215 0.498707770976424 1.7560326506633 0.106513281952294 0.0994352258257569 0.00867018760550371 0.170063202866931 0.104925344113276 0.0742875118765513 0.0126519194007494 0.277130447329877 0.0462400006447944 0.0230323276993668 0.0134783197605123 0.0455569051871363 0.170458914081622 8.5802965111961 0.0640663961602344 6.15076207792939 5.49408788078279 4.94125232203001 3.72356157276216 0.468159964979093 7.71152717605268 1.5622509826399e-09
13.4637380350017 0.352552784988937 0.400940758354271 1.27129109599771 0.0732852361554999 0.0686019103086626 0.00593945645629607 0.131744715362182 0.0770463640929286 0.0545483875552576 0.0089785689517121 0.20848055592801 0.0196407410490636 0.0167118209649869 0.00737440010775634 0.0316066813486736 0.108331162796144 9.62424994578955 0.0418992238309739 6.15076207792939 1.76714959231269 3.0382756386673 3.72356157276216 0.468159964979093 2.42823302984637 3.21140485105653e-10
14.8797317248728 0.289302430061082 0.329357361504254 0.871734750274504 0.0467722655608555 0.0439007008193921 0.00378629137036168 0.0914699498153521 0.0504984379349371 0.0357505118934044 0.00579850027496289 0.140399084559602 0.00493018392971445 0.0108098957126344 0.0038631686891841 0.0226159003814421 0.0725197372593882 10.8558282198648 0.0273378363271915 4.46529794912757 1.76714959231269 1.86114500669565 1.42371894238757 0.468159964979093 2.42823302984637 5.34920263102435e-11
16.444646771097 0.235836014924729 0.268761170898276 0.614643858095668 0.0312502634800322 0.0293889288747851 0.00252736723266692 0.0650114127911547 0.0344676278528103 0.0243997239660457 0.00393906984258016 0.097738034422815 0.00479020939898937 0.00730845871913087 0.00277840563799909 0.0143553755302467 0.0504265443101807 10.7501526939402 0.0131456530234164 4.54324432286956 0.528712785374264 1.16634190309959 0.563938480782178 0.0358982902882621 2.42823302984637 1.04985824402943e-11
18.1741453694431 0.193783352833491 0.22347885423161 0.417671055728151 0.0216715041819486 0.0204105560001304 0.0017514173788924 0.042698350716809 0.0217970597908499 0.0154288057784716 0.00248108004997728 0.0629915074147406 0.00302285046821837 0.00458005189512989 0.00175318758160636 0.00954659253421061 0.0361699386015294 10.2045165330223 0.00677117150355494 1.14587975717087 0.224498270405171 0.751487785946853 0.355585630412512 0.0358982902882621 2.42823302984637 1.74302295834416e-12
20.0855369231877 0.158842279931922 0.181336047612845 0.292902106822051 0.0143149081811528 0.013500449427887 0.00115633197339282 0.0290660719502529 0.0144509135969787 0.0102281281215105 0.00163620231883806 0.0423308461793822 0.00151266820924568 0.00301694486709171 0.00111829731745798 0.0065937487504352 0.023049253998159 9.17324722987714 0.00373469502956343 0.807632889855923 0.155553803976405 0.40850197295471 0.125855341190951 0.00926180871923301 2.42823302984637 3.69914495959252e-13
22.1979512814416 0.130187071334885 0.150084717912155 0.200341347416763 0.00983320161062657 0.00928317434387152 0.000793701452653054 0.0204130874630598 0.00995540771792736 0.00704582958888584 0.00112413199419854 0.0294555885656928 0.000973001799465681 0.00206855404379631 0.000764656531881154 0.00469959415417962 0.0153887298771595 7.6493025100297 0.00217571899246748 0.556216040467239 0.155553803976405 0.234095728815512 0.0334733855412153 0.00926180871923301 2.42823302984637 2.62665545751308e-13
24.5325301971094 0.106006194759782 0.122191766377318 0.134858279617847 0.00653628747035459 0.00617629881359069 0.000527325763139087 0.0136266613697047 0.00653013656489007 0.0046213356631852 0.000735490512482897 0.0195003123946727 0.00051781350753389 0.00135092245611466 0.000492181534929533 0.0031157102256812 0.00951152631097893 5.28153233745599 0.00132498478442348 0.283753930431444 0.0833352549342394 0.119394606409519 0.0185397612298968 0.00926180871923301 2.42823302984637 2.6759575182817e-13
27.1126389206579 0.0866972160154869 0.0999239178614349 0.0900014256968356 0.00451291145305411 0.00426726357170212 0.000363949676774471 0.00942528109362671 0.00445939772016337 0.00315572845527466 0.000501357363432714 0.0134074910795052 0.000396997168519434 0.000919578780071183 0.000339421866314854 0.00196566589367032 0.00686686127113029 3.4670589041549 0.000674593455311861 0.152859105311159 0.564599455551819 0.0752768304248298 0.0110484993920421 0.0119154888163545 0.38773907915492 2.70251056258337e-13
29.964100047397 0.0712612143420268 0.0821259368691784 0.0622760648810489 0.00304715975833248 0.00288301551429682 0.000245675678445738 0.00671830606348595 0.00314823232639594 0.00222778306081438 0.000353446353578841 0.00951425240882289 0.000247290072239235 0.000647625246540088 0.000237123529093978 0.00140790655128203 0.0046198330539181 2.25731836424196 0.000447054809534106 0.114347384343882 0.105839791984523 0.0427375034740918 0.00444349532754242 0.0119154888163545 0.38773907915492 2.81340046926842e-13
33.1154519586923 0.0581807361965887 0.0670462906600405 0.0413583882542931 0.00203016744592192 0.001921777816254 0.000163631590015731 0.004363324804239 0.00202449621626025 0.00143253239053251 0.000226960450116253 0.00615102098840194 0.000171087395143378 0.000415412023642759 0.000153384695072075 0.00089455421375768 0.00295945732258675 1.48395937020277 0.00021177348880255 0.0513902571943587 0.022954181210491 0.0224986115778841 0.00190106348406956 0.00240945382807037 0.38773907915492 2.69423577188751e-13
36.598234443678 0.0478697537673091 0.0551609585724917 0.0285122956098543 0.00134415530831579 0.00127292423233154 0.00010830766075915 0.0029530308004154 0.00136034774207219 0.000962550266055391 0.000152341645533975 0.00414925571168339 0.000106230497872028 0.000278622418764009 0.000102412377364938 0.000635304466019399 0.00198319196863155 0.870543625634612 0.000127775430037516 0.0317124351276603 0.00647870207923358 0.0125853478658796 0.000905972767300376 0.00039635073528037 0.38773907915492 2.67136036224183e-13
40.4473043600674 0.0390918223766826 0.0448220983589345 0.0191177828665222 0.000889206494226125 0.000842372094732175 7.16351831969762e-05 0.00206802636164293 0.000947562381446316 0.000670456398330275 0.000106031401980414 0.00289865421336462 7.76705230798318e-05 0.000193810361882352 7.16070549656574e-05 0.000411345140507849 0.00137867960843014 0.527780202357572 6.91636909085629e-05 0.020253360852807 0.00527452966780353 0.00740380941182002 0.000463378336179142 0.000309104922429583 0.0259067504234016 2.69554521507096e-13
44.7011844933008 0.0319460766989022 0.03680862240731 0.0125994679014689 0.000611483739171937 0.00057942413819817 4.92543102670014e-05 0.00136370956294101 0.000621656734425943 0.000439848271976887 6.950929726389e-05 0.00190701130402955 4.83876530808707e-05 0.000126983937455627 4.67872840757287e-05 0.000277942000431629 0.000927429560238473 0.295296319725528 3.9627567075362e-05 0.0109242615455763 0.00513301263917221 0.00414050091273687 0.000184555278729441 0.000309104922429583 0.0259067504234016 2.74457797609306e-13
49.4024491055302 0.0261664600850755 0.030026826874639 0.00863412765681034 0.000406855059638929 0.000385611672962761 3.27673300181609e-05 0.000934908093413008 0.000424580565232548 0.000300403158389271 4.74470745452689e-05 0.00130514745326421 3.41022663549255e-05 8.66436262949466e-05 3.20319099570811e-05 0.000185289589018118 0.000610874037556886 0.17288955585135 2.10909556778776e-05 0.00623257933682739 0.000919533876941704 0.00223950214298952 8.12892539140662e-05 8.81445258650006e-05 0.0259067504234016 2.78152037455303e-13
54.5981500331442 0.021505788855809 0.0247777616000582 0.00584906059980389 0.000272985754240343 0.0002587792942439 2.19837054682202e-05 0.000615456956180971 0.00027855598170898 0.000197083233321782 3.11127229727639e-05 0.000857871755716712 2.16360373715014e-05 5.67947439195149e-05 2.09605782829814e-05 0.000128224571453524 0.00041864844698409 0.0958521137940271 1.19183938518595e-05 0.00316915555097197 0.000470855520047186 0.00128174924334265 3.86401215988559e-05 0.000762201556413173 0.00815160514845765 2.71372774680333e-13
60.340287597362 0.0175733414003251 0.0202465711313312 0.00386387286188947 0.000184940130050353 0.000175341239850759 1.48920107684998e-05 0.000421408430884707 0.000190251825442098 0.00013460483232514 2.12418191212939e-05 0.000586729201626759 1.50847472236612e-05 3.87652940632668e-05 1.4338272255404e-05 8.44941771840908e-05 0.000270041800811819 0.051252461545943 6.40975050725174e-06 0.00172409792979643 0.000208450686032596 0.000669575955225143 1.95599825314223e-05 2.44960575286389e-05 0.00815160514845765 2.78065069312027e-13
66.6863310409252 0.0144100845742243 0.016552152475221 0.0026063107096634 0.000123595443114336 0.000117195029084172 9.95157214128628e-06 0.000280782212368505 0.00012648524637593 8.94884394618573e-05 1.41174788742394e-05 0.000390548432048529 9.81117531497811e-06 2.57576948584805e-05 9.5164150463464e-06 5.58753869445023e-05 0.000181926011786203 0.0289979238549201 3.65332925844047e-06 0.000991453773474144 0.000128900404639338 0.000372528613048157 8.55710793902162e-06 2.25783778711364e-05 0.0201146998403141 2.65411892215998e-13
73.6997936995958 0.0118025254101171 0.0135606379913996 0.00176266962619031 8.20583829245408e-05 7.78169728671273e-05 6.60670355154026e-06 0.000189013167943468 8.49969452668458e-05 6.01348972988895e-05 9.48431101644782e-06 0.000262698082033932 6.5897848486602e-06 1.73011070690017e-05 6.39463023514031e-06 3.84111804959993e-05 0.000122269755470814 0.0172078404229771 2.01383983370218e-06 0.000529442358130898 6.77760281028717e-05 0.000206302113956864 4.0422662531073e-06 4.49790681462256e-06 0.0201146998403141 2.69223753491077e-13
81.4508686649681 0.00965134553658478 0.0110917610141097 0.00118084841439426 5.54936828719675e-05 5.26295704791403e-05 4.46767292865308e-06 0.00012864314485911 5.77687155777155e-05 4.08707786797645e-05 6.44472298251476e-06 0.000178681814411056 4.52891981093731e-06 1.17545618141031e-05 4.34977578591694e-06 2.56986129183369e-05 8.23078168096511e-05 0.00933032422035291 1.0883453844078e-06 0.00029991097920006 3.80233064122836e-05 0.000114418460604135 2.03513738268285e-06 4.09486839520315e-06 0.00415005028510908 2.77450916906363e-13
90.0171313005218 0.00789674141107764 0.00907732588081859 0.000788249687858727 3.68376020374709e-05 3.49387659374206e-05 2.96559128084398e-06 8.47135599719627e-05 3.79946637640668e-05 2.68806697440632e-05 4.23791889060592e-06 0.000117599796960038 2.97106484032742e-06 7.72853595605698e-06 2.86027587667856e-06 1.69101212605552e-05 5.56588807605474e-05 0.00504229013893549 5.82901578575037e-07 0.000161636543526913 1.90391066639086e-05 6.38424219351031e-05 9.29979456227311e-07 9.69224551951996e-07 0.000678071921654863 2.85513142067804e-13
99.4843156419338 0.00647510491333015 0.0074446513307014 0.000533018119841451 2.49975491855773e-05 2.37102887023792e-05 2.01235791624756e-06 5.80293158270416e-05 2.6002793481024e-05 1.83965108638634e-05 2.89994418829518e-06 8.05236596134089e-05 2.02951070781951e-06 5.28800174988962e-06 1.95722196820106e-06 1.15774835081782e-05 3.68381176968719e-05 0.00288296077093112 3.31121536675442e-07 9.2271156205058e-05 1.18936255115999e-05 3.44768902236097e-05 3.97754036424609e-07 3.15249221853488e-07 0.000678071921654863 2.76825327901424e-13
109.947172452124 0.00529790112524846 0.00610339003224384 0.00035721992621957 1.68011323410634e-05 1.59366672013744e-05 1.35249083382568e-06 3.88785933917296e-05 1.74075480620171e-05 1.2315478559027e-05 1.94112822070144e-06 5.39302208576173e-05 1.34798200182192e-06 3.53931728893766e-06 1.30947231652421e-06 7.6695188844706e-06 2.47066641254056e-05 0.0015674115082624 1.86961295354271e-07 5.09318053801536e-05 6.69568900322893e-06 1.89806757052988e-05 1.84475051033184e-07 1.07632462877364e-07 0.000971029384069334 2.78915344220162e-13
121.510417518735 0.00433529844046628 0.00499440700287412 0.00023864238400796 1.12500364167243e-05 1.06715876914806e-05 9.05604613125258e-07 2.57116090493765e-05 1.15044450865095e-05 8.13912794782436e-06 1.28273839891913e-06 3.5655054161479e-05 8.90702593681924e-07 2.33868696273844e-06 8.65398418932598e-07 5.17666094367179e-06 1.67914086212024e-05 0.000862222419363368 1.00474540698156e-07 2.75563848041033e-05 3.50187831330385e-06 1.06542660774705e-05 8.18570955987002e-08 2.87059657246127e-08 0.000214379540243687 2.87007213383028e-13
134.289779684936 0.00355411627335783 0.00408835047529913 0.000161042555148064 7.53830928517523e-06 7.15092558760773e-06 6.0680722218267e-07 1.74140836452557e-05 7.78777305612715e-06 5.50965411958026e-06 8.68264340951132e-07 2.41430747775776e-05 6.05380739748831e-07 1.58292958547232e-06 5.85994602137227e-07 3.49170261559522e-06 1.13225997696232e-05 0.000480925676399262 5.47390842529326e-08 1.57829832668979e-05 1.95152527098976e-06 5.90862655913921e-06 3.9135008158011e-08 1.26378509729583e-08 0.00175261030446581 2.85434457811592e-13
148.413159102577 0.00290689057608941 0.00334430134071726 0.000108093348772125 5.0170104889175e-06 4.75931317614785e-06 4.03845518670769e-07 1.17237984044602e-05 5.24076235728505e-06 3.70769973851133e-06 5.84258063583168e-07 1.62508863143888e-05 4.07034914738425e-07 1.06510963128544e-06 3.94316318123996e-07 2.32390702571098e-06 7.47339572101287e-06 0.000272352658343315 3.02865875608942e-08 8.91842948942323e-06 1.03558223026364e-06 3.17267642253652e-06 1.65773303343855e-08 4.88656796903176e-09 0.00032555228798634 2.95951914665268e-13
164.021907299902 0.00238047019615971 0.00273901088991633 7.25115926205176e-05 3.36696062613943e-06 3.19408223818771e-06 2.710214765655e-07 7.7887238531592e-06 3.48044573756525e-06 2.46231798152007e-06 3.87990523469665e-07 1.07945544487658e-05 2.7011796456112e-07 7.07283934565937e-07 2.61854416705458e-07 1.55962484611783e-06 5.04285171216868e-06 0.000146749191478116 1.64255716239207e-08 4.74410424708771e-06 5.83925729714623e-07 1.76040756314827e-06 7.63011504309671e-09 2.1460396579929e-09 7.05714331264953e-05 2.85232877354368e-13
181.272241875151 0.00195021695696686 0.00224420787066941 4.84672430140371e-05 2.26137483462866e-06 2.14529884380787e-06 1.82025970333755e-07 5.2570949974318e-06 2.34849982827687e-06 1.66149548266775e-06 2.61792953731546e-07 7.28499072202183e-06 1.8216262244098e-07 4.77218524499361e-07 1.76683420362896e-07 1.04291597517429e-06 3.4172469786369e-06 8.13092383553335e-05 9.12090966707787e-09 2.67979322837717e-06 3.18623925611876e-07 9.82833312443036e-07 3.48932303663919e-09 8.17130883140194e-10 1.46739960908967e-05 2.82983857079677e-13
200.336809974792 0.00159618039085888 0.00183882428579719 3.26178219696109e-05 1.52488630766703e-06 1.44663358214591e-06 1.22742555757546e-07 3.53099012714011e-06 1.57702417285652e-06 1.11569748278152e-06 1.75788373983046e-07 4.89253362178498e-06 1.22264386762908e-07 3.20433900537352e-07 1.18638956090621e-07 7.06369499207606e-07 2.26613290414938e-06 4.49996078439654e-05 5.0271828916015e-09 1.45361946433526e-06 1.70595165758734e-07 5.31141496858484e-07 1.59832645315904e-09 3.47969049348893e-10 1.56754287823784e-05 2.81629303543824e-13
221.406416204187 0.0013065589798513 0.00150381535760338 2.17800571440048e-05 1.01986560969186e-06 9.67539956643896e-07 8.20913592637557e-08 2.37105933135601e-06 1.05876593188022e-06 7.49044493190275e-07 1.18015509177347e-07 3.28505127999529e-06 8.20525609207178e-08 2.15118721582601e-07 7.96481400373571e-08 4.69039209903063e-07 1.52239196011356e-06 2.44073769719185e-05 2.76956391679087e-09 8.01162488371753e-07 9.68917841998991e-08 2.92632607730974e-07 6.93967468781803e-10 1.6160028631661e-10 1.52649827405755e-05 2.77930947500105e-13
244.69193226422 0.00107055204998224 0.00123228134377396 1.46533574283135e-05 6.84811687865528e-07 6.49682340703556e-07 5.51218305993623e-08 1.58431681809389e-06 7.07342492345331e-07 5.00422772045109e-07 7.8842081376635e-08 2.19487927054426e-06 5.47317854912354e-08 1.43710956611501e-07 5.32051354895455e-08 3.17229843958992e-07 1.02435611411181e-06 1.37025631483589e-05 1.53300219979222e-09 4.32918462430149e-07 5.43325340628806e-08 1.61589940590508e-07 3.25964652675007e-10 8.04664532988942e-11 1.24841266847966e-06 2.71873270182233e-13
270.426407426153 0.000876073544447533 0.00100850027711178 9.81572002106851e-06 4.57317537702677e-07 4.33861494629962e-07 3.68102461867162e-08 1.06633289294265e-06 4.76019015882903e-07 3.36768375092116e-07 5.30572512896519e-08 1.47719007355567e-06 3.68692398925346e-08 9.67097193147181e-08 3.58080435534259e-08 2.12474704975081e-07 6.85244745535271e-07 7.46890530436236e-06 8.36935968661743e-10 2.39628079751647e-07 2.86858950213975e-08 8.84456590950689e-08 1.4054811742045e-10 3.14694908048728e-11 4.35495398498816e-07 2.83670696887515e-13
298.86740096706 0.000717501424718464 0.000826015767607577 6.57671477580311e-06 3.06875793163252e-07 2.911377557983e-07 2.47008570110337e-08 7.14369902822999e-07 3.18865881494965e-07 2.25587371536467e-07 3.55403342787358e-08 9.89568750384657e-07 2.46712600226327e-08 6.47801428773874e-08 2.39844536778719e-08 1.41778480822778e-07 4.62328910348766e-07 4.07707489310511e-06 4.6401515758355e-10 1.31687687925152e-07 1.610648645345e-08 4.90310055931168e-08 6.5623582270441e-11 1.55516036700955e-11 6.58978737840042e-07 2.64201080850256e-13
330.299559909649 0.000587566511563769 0.000676472125192828 4.42256187230029e-06 2.06369729759404e-07 1.95787039911975e-07 1.66109786992692e-08 4.78585710411008e-07 2.13602580011195e-07 1.51116884224366e-07 2.38075692996666e-08 6.62926759381127e-07 1.6537807048199e-08 4.33941194522399e-08 1.60675978748914e-08 9.53685393296893e-08 3.09650701503312e-07 2.27666859464456e-06 2.52068165548168e-10 7.23546448085975e-08 8.68673582647728e-09 2.68823149444202e-08 2.90391725325842e-11 6.83007586942419e-12 4.27330201323256e-08 2.70451172590003e-13
365.037467865329 0.000480894904805596 0.000553691485241282 2.96270657084964e-06 1.38254927124246e-07 1.31165776104738e-07 1.11283273111045e-08 3.19983058214007e-07 1.42804659317889e-07 1.01029623041733e-07 1.59165045853643e-08 4.43219553146628e-07 1.10548507724924e-08 2.90107521056668e-08 1.07419309467281e-08 6.3905984900577e-08 2.06985306562133e-07 1.24273947829761e-06 1.37834721212852e-10 3.99539068396436e-08 4.76392642911172e-09 1.46947492877288e-08 1.32699188114915e-11 7.92342979229018e-12 1.52808936613771e-08 2.67709403660257e-13
403.428793492735 0.000393719100957539 0.000453342647738206 1.98602395124863e-06 9.26823653100575e-08 8.7930238146968e-08 7.46014638259062e-09 2.1544048082724e-07 9.61429009315085e-08 6.80179253202196e-08 1.07157001951087e-08 2.98406291736446e-07 7.44191212683636e-09 1.95311708911983e-08 7.2319580182225e-09 4.28499132988916e-08 1.38644638569507e-07 6.796001471699e-07 7.64934363968648e-11 2.22560024117431e-08 2.65893845443706e-09 8.05709496622088e-09 1.37713694385314e-11 2.3495359005165e-12 6.43044159370326e-09 2.63128364334335e-13


==> simulation/benchmark/2L-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171"
1 11.2944317376906 11.282031163121 11.7731349527548 11.2729938746697 11.0419504515633 100281947.485108 11.4717759092657 11.2931432148942 11.0816854541385 45015744979.7942 11.1008559097327 153598180647.273 55715467942.1094 23523698093.7265 11.4877916739714 10.6870313989865 11.3702224005972 11.0375841238865 11.1290573148206 11.2607353601662 11.3318555222431 11.2810193512957 11.8533727145564 9.48846036690012 9.88658956660663e+29
1.10517091807565 11.9446561842924 10.4300540533617 11.7731349527548 11.2729938746697 11.0419504515633 100281947.485108 11.0669221126269 11.8344007925308 10.9492469893791 24285.055301792 10.581779927051 68371.3504728806 20821770.6347479 7177.38266934503 11.4877916739714 10.6870313989865 11.3702224005972 10.7363394014628 11.1290573148206 11.2607353601662 11.3318555222431 11.2810193512957 11.8533727145564 9.48846036690012 9.88658956660663e+29
1.22140275816017 10.8436254459403 11.1505940617743 11.3169370968649 10.8940434382032 10.9670297385852 16930.266794582 11.0669221126269 11.8344007925308 10.9492469893791 24285.055301792 10.581779927051 68371.3504728806 20821770.6347479 7177.38266934503 10.95873870622 10.6870313989865 11.3702224005972 10.7363394014628 11.1290573148206 11.2607353601662 11.3318555222431 11.2810193512957 11.8533727145564 9.48846036690012 9.43459123859734e+28
1.349858807576 10.6255715266557 11.1505940617743 11.3169370968649 10.8940434382032 10.9670297385852 16930.266794582 11.0669221126269 11.8344007925308 10.9492469893791 24285.055301792 10.581779927051 68371.3504728806 20821770.6347479 7177.38266934503 10.95873870622 10.6870313989865 11.3702224005972 10.7363394014628 11.1290573148206 11.2607353601662 11.3318555222431 11.2810193512957 11.8533727145564 9.48846036690012 9.43459123859734e+28
1.49182469764127 10.9617464346148 10.9810206546398 11.3169370968649 10.8940434382032 10.9670297385852 16930.266794582 11.0669221126269 11.8344007925308 10.9492469893791 24285.055301792 10.581779927051 68371.3504728806 20821770.6347479 7177.38266934503 10.95873870622 11.273183061695 11.3702224005972 10.7363394014628 11.1290573148206 11.2607353601662 11.5819916272014 11.2810193512957 11.8533727145564 9.48846036690012 9.43459123859734e+28
1.64872127070013 11.5684558240698 11.5105643657246 10.9964601963121 10.8283055430568 11.5426671333906 37.7074087113943 11.0251955588846 11.1047127139066 11.2506073408759 2578.04566949556 10.0006474056255 5084.78643353935 98.9628118477974 1831.56626681821 10.95873870622 11.273183061695 11.3702224005972 10.7363394014628 11.4369079778244 11.2607353601662 11.5819916272014 11.2810193512957 11.8533727145564 9.48846036690012 2.3491666176901e+26
1.82211880039051 11.5542132444708 11.584193740433 10.3587396298119 10.8283055430568 11.5426671333906 37.7074087113943 11.0251955588846 11.1047127139066 11.2506073408759 2578.04566949556 10.0006474056255 5084.78643353935 98.9628118477974 1831.56626681821 11.3451057266389 11.273183061695 11.4559589567103 10.7363394014628 11.4369079778244 11.2607353601662 11.5819916272014 11.2653892121225 11.8533727145564 9.48846036690012 2.79685547483944e+22
2.01375270747048 11.0358673754703 11.3295427313648 10.3587396298119 10.6699215479655 10.4820426951127 24.3100302211301 11.2471606467063 11.1697599067149 11.2829294027013 8.5429738574596 11.0861352066385 9.47760421560267 976.841865034938 7.52947642208243 11.3451057266389 11.273183061695 11.4559589567103 11.7224029996056 11.4369079778244 11.2607353601662 11.5819916272014 11.2653892121225 11.8533727145564 9.48846036690012 2.79685547483944e+22
2.22554092849247 10.2382456851633 10.6244182261769 11.3163934288853 10.6699215479655 10.4820426951127 24.3100302211301 11.2471606467063 11.1697599067149 11.2829294027013 8.5429738574596 11.0861352066385 9.47760421560267 976.841865034938 7.52947642208243 11.3451057266389 11.2627703179444 11.4559589567103 11.7224029996056 11.4369079778244 11.2607353601662 11.4128001633538 11.2653892121225 11.8533727145564 9.48846036690012 233620186949361120
2.45960311115695 9.33811164378039 9.76290119237996 11.1956916081802 10.981819669902 10.7220799091714 5.87904603739309 11.2471606467063 11.1697599067149 11.2829294027013 8.5429738574596 11.0861352066385 9.47760421560267 976.841865034938 7.52947642208243 10.851441642026 11.2627703179444 11.4559589567103 11.7224029996056 11.4369079778244 11.2607353601662 11.4128001633538 11.2653892121225 11.8533727145564 9.48846036690012 168796359266.296
2.71828182845905 8.01447230384742 8.89310796040727 11.6646884208146 10.981819669902 10.7220799091714 5.87904603739309 11.5513397532284 11.13553969351 11.1219502857958 6.13671141665394 11.4162751338448 2.83202461103646 19.249508031344 4.15993534086554 10.851441642026 11.2627703179444 11.1333727721783 11.7224029996056 11.4369079778244 10.943740741581 11.4128001633538 11.2653892121225 11.8533727145564 9.48846036690012 108482.678771217
3.00416602394643 6.84653471428053 7.30601470706912 10.3261549513451 11.3575497551167 10.6754072361926 2.15896600052631 8.92597194967882 10.8504491918062 10.674888362605 3.1301043828373 9.60045897130571 1.30725961868343 3.12587753693776 1.92543023238052 9.21367178446402 10.9601129489702 11.1333727721783 9.17080955177225 11.0207878934428 10.943740741581 11.5047317654498 11.2653892121225 11.8533727145564 9.48846036690012 69.5066022995769
3.32011692273655 5.8647367754509 6.62263404404044 9.84676895323416 11.0071863372838 10.2478617579151 1.29624699419884 8.92597194967882 10.8504491918062 10.674888362605 3.1301043828373 9.60045897130571 1.30725961868343 3.12587753693776 1.92543023238052 9.21367178446402 10.9601129489702 11.1333727721783 9.17080955177225 11.0207878934428 10.943740741581 11.5047317654498 11.2653892121225 11.8533727145564 9.48846036690012 3.16295260587138
3.66929666761924 5.05348275355572 5.47255600293025 10.4140649179963 10.4740090669376 9.11357494946995 1.25110222478952 6.35090024035371 9.76283976295569 9.28675671990643 1.06007268545964 7.64021607022026 0.710018679860782 1.60849904253888 0.90038365754787 6.53128498743632 10.7395345243267 11.1784552731082 9.17080955177225 11.0207878934428 10.943740741581 11.2110809571625 11.0507546406021 11.8533727145564 9.48846036690012 0.517909838907958
4.05519996684467 4.18975681269226 4.56988538302913 11.0656629598704 10.1945457385644 7.4995911794823 0.920206251017662 6.44101230249809 8.31426549247544 7.54981815848615 0.558899694350347 6.04801294442113 0.671142508967858 1.96218206312479 1.14527389806547 6.53128498743632 10.7395345243267 11.1784552731082 10.4964947611688 11.0207878934428 10.943740741581 11.2110809571625 11.0507546406021 11.8533727145564 9.48846036690012 0.132941613998353
4.48168907033806 3.51869955492362 3.86000086130857 11.3244934739765 7.92751094118018 5.99809179998225 0.496495421263179 6.44101230249809 8.31426549247544 7.54981815848615 0.558899694350347 6.04801294442113 0.671142508967858 1.96218206312479 1.14527389806547 4.55079120929123 8.23004258920136 11.1784552731082 10.4964947611688 11.0207878934428 10.943740741581 11.4307215255637 11.0507546406021 11.8533727145564 9.48846036690012 0.0404120790382525
4.95303242439511 2.87725868729064 3.29663526960766 11.0876309305602 6.39257490028863 4.76924094792061 0.226825702039304 5.96944055156387 6.76334400646315 5.90732376338275 0.377945226387378 4.65921094656993 0.689323158881164 1.76610599272842 1.13860993777234 3.2489172915954 6.04851886091305 11.4767926650282 10.4964947611688 10.9007044062414 10.943740741581 10.3237000289467 11.0507546406021 11.8533727145564 9.48846036690012 0.00482598547738147
5.4739473917272 2.39260118692036 2.65152357493076 10.1783657312801 5.16556880807624 3.79553381824319 0.179913660186809 4.9148196926416 5.52125453553073 4.79994634001308 0.30931961235375 3.29491665450928 0.689962759063879 1.58305866621906 1.01316493153238 2.35537568757636 6.04851886091305 10.6251433667162 9.18207429048439 10.9007044062414 9.68285397275988 10.3237000289467 9.85422622487826 9.18444394414941 9.48846036690012 0.000732520284520214
6.04964746441295 1.95458301831708 2.17541592393198 8.67194893362015 3.37549686138273 2.43430878528594 0.108979401405472 1.22967785478132 3.13066945812228 2.52709141144565 0.0882904450147684 1.73994579536909 0.173697100213798 0.19817881562644 0.115300396514262 1.98252777617015 4.62795244240214 10.6251433667162 5.67839159837647 11.2711942733469 9.68285397275988 11.725103648803 9.85422622487826 9.18444394414941 9.48846036690012 0.000134168636272078
6.68589444227927 1.62545353323883 1.81531163397169 7.0353716787951 2.75054414743134 1.97316665205817 0.0808790310972764 0.939900926875565 2.45377515498953 1.95382013784396 0.0645569454181669 1.33963054696654 0.110128409584822 0.143871701495863 0.0793671683154978 1.17362859107392 3.53588321239411 10.595070463474 5.67839159837647 11.2711942733469 9.68285397275988 11.4339729112263 9.85422622487826 9.18444394414941 9.48846036690012 2.86614523834767e-05
7.38905609893065 1.33590735983924 1.53692941878404 5.58395544704088 1.86092894955558 1.32676106686469 0.163140447038601 0.703075774731401 1.93887072434477 1.52764015245445 0.0476987990876656 1.0394760678024 0.0597705684827441 0.0904210764902324 0.0468097836428086 0.863617657718623 2.94050402225554 10.9664989485084 3.24083321960792 11.2711942733469 9.68285397275988 9.74472993137994 9.03735612754839 9.18444394414941 9.48846036690012 6.96117389795093e-06
8.16616991256765 1.0901064941042 1.25472149778812 3.9170629351344 1.29426672955675 0.919794851517218 0.0396961950361163 0.450805954407255 1.24771653734768 0.968159059507973 0.0289577244343765 0.656974168073717 0.0557789503145814 0.0547209515055895 0.0292807965489011 0.655161580105364 1.75101987736094 10.6985868834843 1.88139631676583 11.0526050370317 3.18822826925249 7.62398878128117 9.03735612754839 9.18444394414941 9.48846036690012 1.01644704869368e-06
9.02501349943412 0.886465492769933 0.998774347315787 2.77648412401275 0.924059842053775 0.655515430144278 0.0282032808026481 0.298479007897736 0.832816185095106 0.63954916448144 0.0239805972133781 0.433261983478895 0.164005963386198 0.0326458559534839 0.0404200004544866 0.395103145315433 1.29490833393231 11.2928263635363 1.128881536046 8.01411280996285 3.18822826925249 5.66803044991838 4.42102530820139 9.18444394414941 9.48846036690012 1.80479065335939e-07
9.97418245481472 0.734837010803822 0.84629025496912 2.00432261647809 0.675551500784859 0.478704466808845 0.0157330755834733 0.246617627605912 0.689063775208777 0.527048649899535 0.0167967960947562 0.356950078785794 0.100469175056041 0.0260194389494057 0.0263917132843998 0.313603167634566 0.762843378402074 10.6277556529101 1.128881536046 8.01411280996285 3.18822826925249 3.03049579800834 4.42102530820139 9.18444394414941 9.48846036690012 3.75868023859865e-08
11.0231763806416 0.596931510883679 0.675431142744781 1.47575092661413 0.438993146384815 0.310778792287782 0.0096368079793568 0.146377926979894 0.408062038935434 0.30935101598884 0.0097297684628669 0.209639805474878 0.0532814110155497 0.0145758831253555 0.0140758332635551 0.204431042310817 0.599342958281115 10.5078042525046 0.423245004255788 5.19261822038657 3.07473300740718 2.22581165047896 1.18777083893603 1.75112542804173 9.48846036690012 8.93729278505809e-09
12.1824939607035 0.494443283960944 0.569622056469877 1.01025045326402 0.296862333866498 0.21004507034692 0.00562789486640924 0.1068307321867 0.297225278835875 0.224382190383552 0.00602301789431146 0.152164614276399 0.0165264545923171 0.0103587115232707 0.00623645543860158 0.138710965910497 0.3844120089726 11.4502627768117 0.273689312781854 3.56639263771809 3.07473300740718 1.23377993159265 0.376977616310854 1.75112542804173 9.48846036690012 1.5622509826399e-09
13.4637380350017 0.404009455831234 0.458687072137848 0.712679997843929 0.207592233195151 0.146832647520743 0.00399108251016503 0.0797029837656519 0.221327912909821 0.16653763303311 0.00432197085536678 0.113021108093834 0.0072572355422193 0.00756932804385945 0.0039597666241611 0.0973130544848636 0.256420930116532 11.3620283036947 0.182116493301893 3.56639263771809 0.868129934755308 0.710977464963647 0.376977616310854 1.75112542804173 2.54084890184492 3.21140485105653e-10
14.8797317248728 0.331785067856077 0.377235957464184 0.477920822193194 0.134586797832137 0.0951685398419495 0.00249452235588513 0.0532074856651682 0.14737832719943 0.110480752010982 0.0028106172636152 0.0750576911390072 0.0029065664497563 0.00493511423389972 0.00242022221357463 0.0702221839275245 0.177456258123458 10.6958697548932 0.123777697902416 2.46411188960769 0.868129934755308 0.42590197095459 0.250326329644837 1.75112542804173 2.54084890184492 5.34920263102435e-11
16.444646771097 0.270645181464899 0.308136761124341 0.331800302146509 0.0909438371140665 0.0642968093459434 0.00165222081093243 0.0368182322108245 0.101767156680901 0.0760786380599199 0.00191620874265471 0.0517344098832072 0.00194785196029334 0.00335583814736431 0.00164036621733175 0.0449909089262332 0.126547795391455 10.1295362753027 0.0611132707942407 2.53704240829203 0.301833571546402 0.264261541467943 0.120822122747688 0.227334228492743 2.54084890184492 1.04985824402943e-11
18.1741453694431 0.222500643331388 0.256410464634287 0.222536422752479 0.0636003770938952 0.0449600115680628 0.00114390793247668 0.0235993012784568 0.0650834004113457 0.0485244526547478 0.00121133275572292 0.0330317630128549 0.00127295100437408 0.0021146706288509 0.00103450233446643 0.0301203875081087 0.0925793122070488 8.10219431457783 0.0323632309708567 0.479409902489733 0.163972869308046 0.169228899590275 0.0304442316608507 0.227334228492743 2.54084890184492 1.74302295834416e-12
20.0855369231877 0.182459995508566 0.20820130799061 0.154608856903275 0.0423396868797347 0.0299276866671896 0.000751113380792754 0.015799712493072 0.0434978949336698 0.0323682298003153 0.000801067241862171 0.0220523055234882 0.000671831605274734 0.00139845410589738 0.000672519942189812 0.0209072728739901 0.060330666398708 5.86827326197375 0.0181693342192885 0.331012587627715 0.213289332154 0.0913592408668043 0.0193857414169669 0.118241713704331 2.54084890184492 3.69914495959252e-13
22.1979512814416 0.149596908319845 0.172408336868909 0.104920103273976 0.0292524277745467 0.02067567782235 0.000518138718292595 0.0109647657290121 0.0301461062245826 0.0224004389320673 0.000551438914665559 0.0152715465760731 0.00044380402222945 0.00096163378890106 0.000460941045347289 0.0149577923753874 0.0409481238966445 4.11498663427777 0.010714187615103 0.227128379869662 0.213289332154 0.0520535489993539 0.00372633633795132 0.118241713704331 2.54084890184492 2.62665545751308e-13
24.5325301971094 0.121847140436749 0.140430782372054 0.0701712343129525 0.0195449160214236 0.013813667707948 0.000344268033729004 0.00724158823856785 0.0198838391646626 0.0147552044049263 0.000361443338185796 0.010066026435373 0.000277955132872774 0.000629703977103823 0.00030085495980587 0.00995430842841633 0.0257165986292591 2.42057885296788 0.00658595163475916 0.117965450055024 0.165040523775411 0.0263763336455194 0.00157495899700211 0.118241713704331 2.54084890184492 2.6759575182817e-13
27.1126389206579 0.099676448390176 0.114881042729823 0.0465878341646499 0.0135463995902214 0.00957378015941508 0.000237634273692863 0.00497043225692187 0.0136342002237364 0.0101075405972408 0.000246711284658123 0.00689890441819651 0.000188463622714042 0.00042948737501602 0.000204999708738744 0.00630148905270794 0.018732653014771 1.4670275528588 0.00338820887989083 0.0643998573977015 0.152384702080334 0.0165615844418646 0.00100839336566148 0.0380894453558785 0.16143713640316 2.70251056258337e-13
29.964100047397 0.0819451447594188 0.0944465230776816 0.0321144971729778 0.00917736055108797 0.00648581499558965 0.00016010963249139 0.00352263340150038 0.00965535150672994 0.00715249589075278 0.000174101916908922 0.00488389912356019 0.000130261274669024 0.000302923509787793 0.000144372454668429 0.0045225439002936 0.0127187164657745 0.921144776638548 0.00225723789214017 0.0485163364365881 0.0321110374801986 0.00935934742948741 0.000830403632510335 0.0380894453558785 0.16143713640316 2.81340046926842e-13
33.1154519586923 0.0669143452508456 0.0771236835725736 0.0212557841087752 0.00613175843792046 0.00433332835729075 0.000106699701988394 0.00227444292926313 0.00622902753510576 0.00461073247080489 0.000111914623955147 0.00314967734108569 8.32061759897871e-05 0.000194607925347339 9.26763785172822e-05 0.00287999475721404 0.00821643015760675 0.597584750424122 0.00107774339846968 0.0223021889743338 0.00905621226296541 0.00490446443549882 0.000164961091244254 0.00755310100218381 0.16143713640316 2.69423577188751e-13
36.598234443678 0.0550625615711996 0.0634642923449892 0.014617497228585 0.00406929905084708 0.00287573042861837 7.07479740163077e-05 0.00153282811125774 0.00419541590137513 0.003103678335296 7.51775428130361e-05 0.00212086420843781 5.52101943848826e-05 0.000130673198824566 6.21709730152204e-05 0.00204818381841584 0.00554005012327803 0.350579577235392 0.000653081377985103 0.0139371387011301 0.00277606220215183 0.00273360444406793 7.6533964090344e-05 0.00250917167779144 0.16143713640316 2.67136036224183e-13
40.4473043600674 0.0449705429487234 0.0515778743645619 0.00978011389930351 0.00269712355047273 0.00190600127729025 4.67989328774724e-05 0.00107008844791544 0.00292752491530134 0.00216479014765491 5.23544695405655e-05 0.00147965075081496 3.83361229828105e-05 9.09733813892989e-05 4.32655378914255e-05 0.00132807505308528 0.00386930288121317 0.214501013170278 0.000355049869807569 0.00899684691035609 0.00207234297028079 0.00160357036834785 5.37835808232329e-05 0.0021927043148343 0.0239811589821253 2.69554521507096e-13
44.7011844933008 0.0367534410334381 0.0423621389995026 0.00643392011399023 0.00185737097041606 0.00131255208504161 3.21808365373514e-05 0.000703545719632282 0.0019238843354629 0.00142205164235883 3.43401363055188e-05 0.000972217017113722 2.49542123133267e-05 5.96536767628945e-05 2.83531577917751e-05 0.000898320291452164 0.00261385471225147 0.121924021337969 0.000204088865332172 0.00491653831260679 0.00201317346451302 0.000894378972582037 1.50577641436343e-05 0.0021927043148343 0.0239811589821253 2.74457797609306e-13
49.4024491055302 0.0301062316429189 0.0345609799820696 0.00440318994700806 0.00123738272426694 0.000874415969111688 2.14109059931482e-05 0.000481271933256902 0.00131562531961016 0.000972156905139471 2.34501331657461e-05 0.00066475633807204 1.7002513288903e-05 4.07271811272253e-05 1.93519172778664e-05 0.000599401988811471 0.0017279555274546 0.0725598490095326 0.000108950385399475 0.00283388963829705 0.000376340964938112 0.000482595090820524 6.57255297279386e-06 0.00138111751900491 0.0239811589821253 2.78152037455303e-13
54.5981500331442 0.0247452452466105 0.0285217426043006 0.00297955274201611 0.00083108374403734 0.000587294339321151 1.43578147325416e-05 0.000316203472872775 0.000864124478175791 0.000638352838113542 1.53827646340915e-05 0.000436574605038729 1.11016205410131e-05 2.67110003503631e-05 1.26871690840298e-05 0.000415078280288715 0.00118742566667548 0.0409581384529537 6.17050191150441e-05 0.00145610921533877 0.000191188367641402 0.00027570391213888 3.10244457291477e-06 0.000431311053758618 0.0335374532690917 2.71372774680333e-13
60.340287597362 0.0202214266149674 0.0233076096438885 0.00196639045483372 0.000563493212728044 0.000398196432000845 9.72775570950423e-06 0.000216194586400868 0.000590685453188242 0.000436266874247608 1.05052448055243e-05 0.000298403085644251 7.57001755353076e-06 1.82388824820025e-05 8.66143226511078e-06 0.000273688756686353 0.000767899739917789 0.0222950247782936 3.32512892530244e-05 0.000798381901402507 8.34857217962693e-05 0.000143771441931796 1.5611707187949e-06 6.43353924179717e-05 0.0335374532690917 2.78065069312027e-13
66.6863310409252 0.01658215296681 0.0190557935196373 0.00132541254844178 0.000376842058018032 0.00026629688291542 6.50147908517239e-06 0.000143867307533434 0.000392994850876807 0.000290205076535926 6.98354607915626e-06 0.000198519575220295 5.01796862420353e-06 1.21231143978445e-05 5.75575672339559e-06 0.000181079482379157 0.00051830657834936 0.0128001208269668 1.89801368726e-05 0.000461872541622716 5.12851966496496e-05 7.98841378663096e-05 6.78480331356281e-07 4.24032607849137e-05 0.00675367401698462 2.65411892215998e-13
73.6997936995958 0.0135819866010495 0.0156125551295037 0.000895848079619563 0.00025033876702515 0.000176902197101794 4.3167422798787e-06 9.67495903378973e-05 0.000264243672542721 0.000195101585721813 4.69253425892645e-06 0.000133474089573855 3.36640540701384e-06 8.14520581119286e-06 3.86653417867224e-06 0.000124528524451626 0.000348889327144586 0.00768686864578591 1.0476043940685e-05 0.000248047604446582 2.67480081283608e-05 4.41901603550271e-05 3.18792225231316e-07 1.24883210902451e-05 0.00675367401698462 2.69223753491077e-13
81.4508686649681 0.0111067690198615 0.0127706189619992 0.000599844781492174 0.000169372418563945 0.000119686887955048 2.92010771730553e-06 6.57956264475971e-05 0.000179678867601904 0.000132648927231586 3.18912691675966e-06 9.07549372715651e-05 2.28588495708459e-06 5.53517232581812e-06 2.62726904984923e-06 8.33420832320857e-05 0.000235159948796624 0.00421901648621019 5.66778751381607e-06 0.000141112631641191 1.49221236743156e-05 2.44862321906899e-05 1.59803095397219e-07 6.14852263308094e-06 0.00196072523304875 2.77450916906363e-13
90.0171313005218 0.00908776714755087 0.0104516225064529 0.000400247637495553 0.000112475210285335 7.94803287221228e-05 1.93839818271165e-06 4.32968603025626e-05 0.00011822437292914 8.72709826252141e-05 2.09738846761417e-06 5.97122480029098e-05 1.50155900793116e-06 3.64005175725275e-06 1.72755287116664e-06 5.48558662003726e-05 0.000159186726887247 0.00230392948744774 3.03832033745961e-06 7.63466965606041e-05 7.43415265530781e-06 1.36524466244214e-05 7.2707122532162e-08 2.21061938085695e-06 0.000696439911556246 2.85513142067804e-13
99.4843156419338 0.00745184303648351 0.00857199239546546 0.000270560730631181 7.6346966334931e-05 5.3950294960634e-05 1.31515511652273e-06 2.96431212736928e-05 8.0935283148616e-05 5.97404112022012e-05 1.43535512662299e-06 4.08772680514408e-05 1.02669659111568e-06 2.49095195549537e-06 1.18209560852052e-06 3.75647686977762e-05 0.000105452938231657 0.00132791793746423 1.72709623170646e-06 4.37096980437371e-05 4.63175754812749e-06 7.3679502591483e-06 3.09723286073601e-08 1.03750270596854e-06 0.000696439911556246 2.76825327901424e-13
109.947172452124 0.00609715230240912 0.00702777890323874 0.000181275636287664 5.13264752163005e-05 3.62696035419316e-05 8.83951471064353e-07 1.98513340100154e-05 5.41965558678535e-05 4.00012609569454e-05 9.60864053615722e-07 2.73718960423901e-05 6.86640113918955e-07 1.6674333172736e-06 7.9122517036242e-07 2.48894402990208e-05 7.07754816817103e-05 0.000727325342344207 9.75717071239266e-07 2.41886728249525e-05 2.60076596536492e-06 4.05420378475509e-06 1.43207197216155e-08 4.49984515623846e-07 0.000815697839742747 2.78915344220162e-13
121.510417518735 0.00498938883133321 0.0057509394347516 0.000121074701505307 3.43753035307331e-05 2.42911098925928e-05 5.91968645494219e-07 1.31232839377681e-05 3.58259380331635e-05 2.64408687530516e-05 6.35005765312172e-07 1.80934639923702e-05 4.53510684429892e-07 1.10191359577052e-06 5.22845550226201e-07 1.68019434381938e-05 4.8128270787603e-05 0.000402528249221071 5.24620019116453e-07 1.31156638307964e-05 1.35713727998471e-06 2.27477270978656e-06 6.33719556861753e-09 1.57841311952536e-07 0.000472953301561412 2.87007213383028e-13
134.289779684936 0.00409038481317848 0.00470770709430365 8.16899031661898e-05 2.30377394536031e-05 1.62794688556988e-05 3.96658949463035e-07 8.88558974882455e-06 2.42560746856493e-05 1.79011241692841e-05 4.2984905998838e-07 1.22500461949801e-05 3.06891131626562e-07 7.45886660266109e-07 3.53900787301894e-07 1.13344043837105e-05 3.24686778206484e-05 0.000225631963573464 2.85929717820965e-07 7.52429478666082e-06 7.55105074331454e-07 1.2611005148268e-06 3.02347316210529e-09 8.30896816672616e-08 0.000478220330910159 2.85434457811592e-13
148.413159102577 0.00334552813507498 0.00385098668092859 5.48228794181938e-05 1.53345781562798e-05 1.08360707382707e-05 2.63989801502437e-07 5.98063936761493e-06 1.63254263471147e-05 1.20478346306451e-05 2.89260547852186e-07 8.24472089287097e-06 2.06434702598822e-07 5.01921038999936e-07 2.38137148702646e-07 7.54438644084412e-06 2.14394356865066e-05 0.000128292466177194 1.58252371022597e-07 4.25764008096903e-06 4.00157216503477e-07 6.76952409049849e-07 1.27814279510784e-09 3.53382407458697e-08 9.66164537815382e-05 2.95951914665268e-13
164.021907299902 0.00273969092343429 0.00315402174297815 3.67719931102424e-05 1.02923284063981e-05 7.27299580891883e-06 1.77155236288713e-07 3.97242562556318e-06 1.08432137468284e-05 8.00183406132771e-06 1.92098033418283e-07 5.47601426351969e-06 1.37046896739232e-07 3.33319036960287e-07 1.58138487796435e-07 5.0636108914209e-06 1.44713302904112e-05 6.93779164282403e-05 8.58496176662627e-08 2.26768831798719e-06 2.25415362605074e-07 3.75529542949084e-07 5.87415555495577e-10 1.63728668853013e-08 2.70704242939525e-05 2.85232877354368e-13
181.272241875151 0.00224452297679408 0.00258426787357409 2.45761699703707e-05 6.9133419418534e-06 4.88525793387106e-06 1.18990716886152e-07 2.68080193269833e-06 7.31737698019396e-06 5.39978881127215e-06 1.29620404584268e-07 3.69537193237666e-06 9.24494399827714e-08 2.24907252840868e-07 1.06701307797564e-07 3.38624542547329e-06 9.80889328093844e-06 3.85501890403995e-05 4.76815856519269e-08 1.28214657613522e-06 1.22899108367952e-07 2.09617731110176e-07 2.68315160099276e-10 6.51765449881463e-09 5.78954025506885e-06 2.82983857079677e-13
200.336809974792 0.00183706699643505 0.00211747145894192 1.6538098660325e-05 4.66214028034677e-06 3.29446275312719e-06 8.02343601728371e-08 1.80034950972396e-06 4.91403140697704e-06 3.62619220620539e-06 8.70396024089249e-08 2.48163259002763e-06 6.20657838842085e-08 1.51022316020728e-07 7.16470204244246e-08 2.29363348753306e-06 6.50616885502917e-06 2.13857110602149e-05 2.62855257158348e-08 6.9605911754778e-07 6.57574712795925e-08 1.13262601446442e-07 1.22806723650514e-10 2.85609976863346e-09 6.07006059445548e-06 2.81629303543824e-13
221.406416204187 0.00150374291595312 0.00173170629496402 1.10423169301432e-05 3.11830019339725e-06 2.20352013344219e-06 5.36639373806986e-08 1.20880079508522e-06 3.2993468043515e-06 2.43463538670074e-06 5.84352779444038e-08 1.66619154734186e-06 4.16612511275654e-08 1.0138983578269e-07 4.80998646706481e-08 1.52307404404151e-06 4.37162246045124e-06 1.16228168625315e-05 1.44833376015978e-08 3.83886118034713e-07 3.73295821221751e-08 6.23939005106409e-08 5.33072137099947e-11 1.35263085095047e-09 5.95107736704164e-06 2.77930947500105e-13
244.69193226422 0.00123212175837853 0.00141902983667886 7.42873226596032e-06 2.09395865281162e-06 1.47967749158116e-06 3.60338478500754e-08 8.07633991617033e-07 2.20435379180706e-06 1.62660282117258e-06 3.90392866516491e-08 1.1132074567527e-06 2.78277603410187e-08 6.77356485573466e-08 3.21336164935129e-08 1.03015209956205e-06 2.94191006131982e-06 6.53540773587206e-06 8.01799511539522e-09 2.07553576337849e-07 2.09242172066738e-08 3.44498214134854e-08 2.51293965908854e-11 6.83071468891062e-10 5.01501676350873e-07 2.71873270182233e-13
270.426407426153 0.0010082946134587 0.00116133969076226 4.97599759838884e-06 1.39840529417389e-06 9.88170586051655e-07 2.4062896456636e-08 5.43542377543323e-07 1.48352490254064e-06 1.09468822705934e-06 2.62721018045e-08 7.49183052255489e-07 1.87255961073225e-08 4.55833998410016e-08 2.16244447698313e-08 6.89997757434273e-07 1.96823019224618e-06 3.56711756049192e-06 4.37833861526385e-09 1.14935059710279e-07 1.10433478916681e-08 1.8854247287072e-08 1.17282659907407e-11 2.70551447491243e-10 1.78320408645455e-07 2.83670696887515e-13
298.86740096706 0.000825791671624601 0.000951202283518622 3.33388801758065e-06 9.38409965114267e-07 6.6311885821539e-07 1.61473798414794e-08 3.64113907401824e-07 9.93789318468191e-07 7.333074635079e-07 1.75985433879785e-08 5.01863952687651e-07 1.25419179891763e-08 3.05341674949469e-08 1.44850336544803e-08 4.60427699381722e-07 1.32807568973273e-06 1.94935650925858e-06 2.4274516318961e-09 6.31856469276318e-08 6.19896405247166e-09 1.04512829486636e-08 5.49639761506215e-12 1.34716622308247e-10 2.48851776424695e-07 2.64201080850256e-13
330.299559909649 0.000676247172076675 0.00077899651951405 2.2418313221984e-06 6.31085204533271e-07 4.45950537302461e-07 1.08589169079011e-08 2.43922680224911e-07 6.65741496641503e-07 4.91240623354663e-07 1.17889495477085e-08 3.36198795247965e-07 8.40112718276186e-09 2.04541517123313e-08 9.70315317703663e-09 3.09717015510071e-07 8.8956669272963e-07 1.08949187846084e-06 1.31901824561073e-09 3.47271688158099e-08 3.34254652776062e-09 5.72979639083258e-09 3.96716365180706e-12 5.57038336269818e-11 2.02051696884786e-08 2.70451172590003e-13
365.037467865329 0.000553476484690045 0.000637608841797564 1.50178209454422e-06 4.22797759402156e-07 2.98766097410552e-07 7.27473011667787e-09 1.63080340620831e-07 4.45094423860851e-07 3.28426522847846e-07 7.88155850277736e-09 2.24771771408356e-07 5.61626203769409e-09 1.36746105707352e-08 6.48698776109311e-09 2.0754332196348e-07 5.94667912335534e-07 5.95155321677213e-07 7.2170762394173e-10 1.918090071901e-08 1.83275181016886e-09 3.13194010648743e-09 1.73013695975055e-12 2.61732497781564e-11 7.67289985672152e-09 2.67709403660257e-13
403.428793492735 0.000453143703753277 0.000522052016131344 1.00668589961857e-06 2.83437518657374e-07 2.00288437726694e-07 4.87682920529158e-09 1.09796278474897e-07 2.9966478566852e-07 2.21115771150082e-07 5.306272117018e-09 1.51329849204982e-07 3.78112244565923e-09 9.2063872630556e-09 4.36732718799596e-09 1.39162746736745e-07 3.98346868532846e-07 3.25663985907238e-07 3.9907559825845e-10 1.06866714610877e-08 1.02288232020208e-09 1.71707206346511e-09 1.24854900069388e-11 1.23244121802223e-11 3.34484486266438e-09 2.63128364334335e-13


==> simulation/benchmark/3-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171"
1 10.6540854271497 10.6432064010611 11.0113565955111 11.8321664820816 10.6030947886267 121581298375745 10.4373368339361 10.2543827482399 11.579669249652 9227667552092.71 9.86614239470768 200836914926425 2752341133759.13 4030528304147.9 10.4798355017052 10.2909021212224 11.2469231144441 11.5995873664314 11.1987073927065 11.6671301966422 10.9736937845489 11.4280469930202 10.8846498176647 10.2239217909517 9.83540905872513e+39
1.10517091807565 11.3052562484833 10.6948982613252 11.0113565955111 11.8321664820816 10.6030947886267 121581298375745 10.5623503656081 11.3837787448322 10.7119017858562 542472678966.891 11.6389806492347 4053733806940.87 216293843626.514 573320039138.923 10.4798355017052 10.2909021212224 11.2469231144441 11.0298177415182 11.1987073927065 11.6671301966422 10.9736937845489 11.4280469930202 10.8846498176647 10.2239217909517 9.83540905872513e+39
1.22140275816017 10.7159558030394 10.7049388509372 11.288785475628 10.9183255211433 10.2058995479168 424224197690.917 10.5623503656081 11.3837787448322 10.7119017858562 542472678966.891 11.6389806492347 4053733806940.87 216293843626.514 573320039138.923 10.6570120473666 10.2909021212224 11.2469231144441 11.0298177415182 11.1987073927065 11.6671301966422 10.9736937845489 11.4280469930202 10.8846498176647 10.2239217909517 3.95429771032311e+41
1.349858807576 11.1174597196403 10.7049388509372 11.288785475628 10.9183255211433 10.2058995479168 424224197690.917 10.5623503656081 11.3837787448322 10.7119017858562 542472678966.891 11.6389806492347 4053733806940.87 216293843626.514 573320039138.923 10.6570120473666 10.2909021212224 11.2469231144441 11.0298177415182 11.1987073927065 11.6671301966422 10.9736937845489 11.4280469930202 10.8846498176647 10.2239217909517 3.95429771032311e+41
1.49182469764127 10.9257907272118 10.9274070946479 11.288785475628 10.9183255211433 10.2058995479168 424224197690.917 10.5623503656081 11.3837787448322 10.7119017858562 542472678966.891 11.6389806492347 4053733806940.87 216293843626.514 573320039138.923 10.6570120473666 11.1061081448368 11.2469231144441 11.0298177415182 11.1987073927065 11.6671301966422 11.0751210592857 11.4280469930202 10.8846498176647 10.2239217909517 3.95429771032311e+41
1.64872127070013 10.8043876235202 11.5643734585444 11.1333177658236 11.3915511274389 11.0563394757288 53985849670.3194 11.531148791865 9.8001060825109 9.60414683388807 126226766615.98 12.0684495290858 383142416768.177 32851966088.2933 72131761316.2312 10.6570120473666 11.1061081448368 11.2469231144441 11.0298177415182 11.6373925423293 11.6671301966422 11.0751210592857 11.4280469930202 10.8846498176647 10.2239217909517 4.32434874668873e+41
1.82211880039051 11.6487774289894 12.0191524942035 11.6000570647211 11.3915511274389 11.0563394757288 53985849670.3194 11.531148791865 9.8001060825109 9.60414683388807 126226766615.98 12.0684495290858 383142416768.177 32851966088.2933 72131761316.2312 10.7545843283232 11.1061081448368 11.2914778227641 11.0298177415182 11.6373925423293 11.6671301966422 11.0751210592857 11.241298385785 10.8846498176647 10.2239217909517 2.30612947810978e+40
2.01375270747048 10.9246607327435 10.8930721740509 11.6000570647211 9.9502283302 11.1906112805779 116253230.109481 10.1236157144258 11.1722217761704 11.5499337082325 1367531442.96166 11.0188650929487 3261532020.65765 16817735821.7597 902134532.302225 10.7545843283232 11.1061081448368 11.2914778227641 10.0853849964852 11.6373925423293 11.6671301966422 11.0751210592857 11.241298385785 10.8846498176647 10.2239217909517 2.30612947810978e+40
2.22554092849247 11.4596615170444 9.97883343407914 10.6873137889832 9.9502283302 11.1906112805779 116253230.109481 10.1236157144258 11.1722217761704 11.5499337082325 1367531442.96166 11.0188650929487 3261532020.65765 16817735821.7597 902134532.302225 10.7545843283232 9.84713745885163 11.2914778227641 10.0853849964852 11.6373925423293 11.6671301966422 10.4730922525436 11.241298385785 10.8846498176647 10.2239217909517 9.16392825204719e+37
2.45960311115695 11.3138151369668 11.378966729943 10.4125646091852 11.0387002338471 9.89420412745877 106154.322294436 10.1236157144258 11.1722217761704 11.5499337082325 1367531442.96166 11.0188650929487 3261532020.65765 16817735821.7597 902134532.302225 11.0093577695703 9.84713745885163 11.2914778227641 10.0853849964852 11.6373925423293 11.6671301966422 10.4730922525436 11.241298385785 10.8846498176647 10.2239217909517 3.74734023994146e+34
2.71828182845905 10.5408378016313 11.6130323178315 10.9075520765252 11.0387002338471 9.89420412745877 106154.322294436 10.8340372722156 10.5638254187742 10.8976007157251 16171323.2987357 9.63789276254309 26142559.0650114 745045164.519525 11460353.3627111 11.0093577695703 9.84713745885163 11.2667452568276 10.0853849964852 11.6373925423293 11.7195682540956 10.4730922525436 11.241298385785 10.8846498176647 10.2239217909517 2.01904268618295e+30
3.00416602394643 10.0582591260174 10.032764216919 10.301783172924 9.35022434357822 11.1890630010046 158501.038479419 11.1961321544862 10.4604948732365 11.3202412711367 9010.79128958232 10.6657395829542 108036.563326515 23668168.5265954 19167.5596000126 9.45403667551328 10.6387196866699 11.2667452568276 10.3210964783042 10.2784064010746 11.7195682540956 10.6042826071382 11.241298385785 10.8846498176647 10.2239217909517 1.68392610614565e+25
3.32011692273655 9.71988321943889 9.85214041243719 11.4526316835175 10.7819343363547 10.3838999846985 195435.757981086 11.1961321544862 10.4604948732365 11.3202412711367 9010.79128958232 10.6657395829542 108036.563326515 23668168.5265954 19167.5596000126 9.45403667551328 10.6387196866699 11.2667452568276 10.3210964783042 10.2784064010746 11.7195682540956 10.6042826071382 11.241298385785 10.8846498176647 10.2239217909517 2.3350924716938e+19
3.66929666761924 9.28890784572028 9.56805621521146 10.3201736455192 9.72802724451622 9.99377142270751 9926.29979869814 9.79630719954728 10.8785521133795 10.4418348117636 84.9156044318422 9.17014801866984 224.660072429404 673524.737739377 10.139146694212 9.89217173889351 9.19518955245423 11.3606038429209 10.3210964783042 10.2784064010746 11.7195682540956 10.2555213638708 10.9130480114841 10.8846498176647 10.2239217909517 7563513587358.42
4.05519996684467 8.50942983124736 8.79463618899482 11.0216131103389 9.20818240762442 10.3428688892155 78.62270452213 8.56307066921867 10.0881738244723 8.98690835953774 4868.27103833675 6.79485459573326 6888.1654737831 296.209647054171 2480.15405677524 9.89217173889351 9.19518955245423 11.3606038429209 10.6771232617315 10.2784064010746 11.7195682540956 10.2555213638708 10.9130480114841 10.8846498176647 10.2239217909517 7067569.44744484
4.48168907033806 7.62467578648249 8.35449141519211 10.790154050875 10.0739777012961 8.33241776498909 4.0948442519049 8.56307066921867 10.0881738244723 8.98690835953774 4868.27103833675 6.79485459573326 6888.1654737831 296.209647054171 2480.15405677524 8.93658781112111 9.23065904960766 11.3606038429209 10.6771232617315 10.2784064010746 11.7195682540956 10.8500641190779 10.9130480114841 10.8846498176647 10.2239217909517 1651.11397029551
4.95303242439511 6.55240966667891 7.51343906392753 10.4134977656578 10.5618775374314 10.0457911634084 3.06502386285518 8.74016279306184 10.1390448560893 9.84150370569251 214.274884154027 7.38205432388381 285.744745207978 9.3524037336358 75.8170832392947 7.71952572165558 10.4711342551679 11.4693715486664 10.6771232617315 10.5552786685429 11.7195682540956 10.2258708256931 10.9130480114841 10.8846498176647 10.2239217909517 2.90663837930481
5.4739473917272 5.61106625403862 6.27787503349053 10.823997737365 9.71988555010524 8.83576474396609 2.27636588501204 8.11084329922846 8.71500683162628 8.25019136290689 4.79135013967393 7.40399238457467 5.05078091323636 755.617405902526 3.90624112263189 6.69290771505523 10.4711342551679 11.0710260129192 9.66977499356304 10.5552786685429 9.67228380227572 10.2258708256931 9.77564244445399 10.0783886868822 10.2239217909517 0.234360138925939
6.04964746441295 4.67883515834338 5.25849728537942 9.7577467297829 8.44206773388732 7.8440624000403 6.90305794577138 8.74025619998094 8.76499726209949 8.01615258418107 1.74724000483794 7.36888447626189 1.91256947467617 10.5989374633688 3.51530610898131 4.98648491560164 9.04026021230124 11.0710260129192 9.36308384475035 10.7462242751643 9.67228380227572 10.8110003597561 9.77564244445399 10.0783886868822 10.2239217909517 0.0400305061883433
6.68589444227927 3.93682394511517 4.43858993449314 8.87748819105799 7.73475979630506 7.18181263981821 1.47535163144603 7.1333253016381 7.47710334618885 6.5569179233984 0.983160143925926 5.30784199102189 1.20717054100895 5.62423757720434 2.1434277147311 4.76810095106792 8.40894649952842 11.9105613233442 9.36308384475035 10.7462242751643 9.67228380227572 10.0597480779709 9.77564244445399 10.0783886868822 10.2239217909517 0.00851570531544414
7.38905609893065 3.26067405035816 3.78205505874695 8.50995333418471 6.18294133352667 5.54345663035176 0.675653833238841 4.86488830715553 6.67884454642936 5.76812166310248 4.532718440015 4.02233136298468 1.07263080946131 6.19660873118052 2.01083108741962 4.32790601590724 7.04619718034152 9.36154140121539 8.60653471421693 10.7462242751643 9.67228380227572 10.2055094196809 10.0920210977921 10.0783886868822 10.2239217909517 0.00207246579982115
8.16616991256765 2.67329954746466 3.10107319365036 8.14138213211986 4.76926365651855 4.0193209529427 0.389730505208518 2.65382999931578 4.92707343593098 4.05128970940979 0.701097429425573 3.1056624370545 0.477038334448977 0.991636272008414 0.416268271819804 2.93304655362823 6.01242761501601 11.1164601892413 7.0880795657098 11.7105003803631 9.92330263120158 9.22307972796589 10.0920210977921 10.0783886868822 10.2239217909517 0.000303437153943684
9.02501349943412 2.17965252581049 2.47376016760187 8.00934368609026 5.72353751516477 4.68783031030185 0.941386610221091 1.7742400573738 3.50166359513309 2.7800784753316 0.326561689434187 2.51122191009572 0.322214613020679 0.515847938161721 0.240778447832865 1.88770794528953 7.4593509835181 10.8429119853215 5.71878933859381 10.3790073382064 9.92330263120158 9.42624707723328 8.99316295634418 10.0783886868822 10.2239217909517 5.39770546392458e-05
9.97418245481472 1.80905402916087 2.09706244512551 7.13714369094427 3.64133745766457 2.6098004562817 0.232776504576619 1.94251537410207 2.95033167196659 2.31440877088466 0.243345178562697 2.26469868384893 0.221917021904692 0.41972831474088 0.209365985648587 1.46051942666855 4.47174292391901 10.7490597660882 5.71878933859381 10.3790073382064 9.92330263120158 8.43764353169492 8.99316295634418 10.0783886868822 10.2239217909517 1.12563546397489e-05
11.0231763806416 1.47040968093512 1.67338008867151 6.1834579979064 2.20326148860293 1.66529251962818 0.155147573401395 4.8849369862102 2.83929914291362 2.09383256126944 0.306896306212608 3.15488168982539 0.608084548241531 2.06293677798612 1.21595983590256 0.940204513595305 3.43791899409628 11.0782203377505 4.15300080595726 9.97679132017846 7.63712118993862 9.04352018593034 7.49854075665683 6.28335853465268 10.2239217909517 2.67925496056605e-06
12.1824939607035 1.21808074725599 1.41056277895784 5.06586642797543 1.46514195266612 1.12942144772598 0.0734980770110205 1.10551662323214 1.41563179177887 1.05585816932343 0.0906384146292631 1.0747015230431 0.305773808230551 0.221060056874827 0.0834340131528046 0.632165491830989 2.10332066351632 10.7065153362194 2.58252751878627 9.85688592718332 7.63712118993862 8.82025951752544 7.85138253162275 6.28335853465268 10.2239217909517 4.68845273034917e-07
13.4637380350017 0.995156621557192 1.13494526579815 4.12585672123366 1.01794371600567 0.793426996567599 0.0424958610825467 0.502921038621113 1.04653151473959 0.778553530431991 0.0635070794622078 0.885232854784241 0.172674390076109 0.133742323427236 0.0538926896250043 0.949087712992751 1.36800489494707 10.3438862247276 1.78782074143354 9.85688592718332 6.98917435446496 7.96658337816883 7.85138253162275 6.28335853465268 6.8087529652964 9.64769363923436e-08
14.8797317248728 0.817037834318916 0.932681012623443 3.1787918572936 0.657395962189387 0.517209738560651 0.025831426159588 0.329028068827311 0.698884749796812 0.516875174022845 0.0415460602994354 0.646255193018646 0.154826435609128 0.0783844388272597 0.0417072118240935 0.336015464528134 0.890624900052279 10.6583269103505 1.2664928632778 8.3691750266482 6.98917435446496 7.30142388277563 6.83381948273662 6.28335853465268 6.8087529652964 1.61131542356792e-08
16.444646771097 0.66625806147912 0.761239961913437 2.45162562661614 0.443448553514115 0.351037167288889 0.0173086967159847 0.258540249039547 0.484811311360671 0.356819255058548 0.026485231524897 0.475720858516891 0.030989625134259 0.0509616066300221 0.0171736514803682 0.213003436181181 0.795398872798175 11.1270720586706 0.618230042887503 7.84911623304494 5.09926629406288 6.60139540460783 5.5213783940212 2.70611163361164 6.8087529652964 3.19139183878014e-09
18.1741453694431 0.547559198628139 0.633031050160409 1.80823025511621 0.3098773129263 0.246364008253641 0.101331742495887 0.189396208988349 0.31170876552017 0.228308954468188 0.0165255398686008 0.323362334362299 0.021674099350921 0.0310454206636299 0.0111206396035372 0.14247832389732 0.51642958219797 11.2426753449699 0.336390165945053 7.03661080700038 2.40323961451567 5.65405644990208 3.37239117012462 2.70611163361164 6.8087529652964 5.49543603815164e-10
20.0855369231877 0.44887895926984 0.513663155368659 1.34926557816879 0.206218284131185 0.164581629545998 0.0115234726801449 0.13896838376754 0.20920793377185 0.152692213078378 0.0109888396599002 0.225772743122022 0.0221601729026097 0.0201087576916652 0.008320332002307 0.0989866984043315 0.325279242749776 10.7848427452128 0.192995225796817 4.67941969593202 1.88076834499122 3.90277390886909 4.05539738546938 0.600907379886551 6.8087529652964 1.1165007826181e-10
22.1979512814416 0.367923361191556 0.425127396054804 0.975036045187639 0.14247291497817 0.114018582733169 0.00525147929800713 0.10289934031083 0.145473116637935 0.105893166328386 0.0100145107725458 0.161648954218878 0.0696418783101547 0.0136345273431551 0.0166760113879033 0.0708982429689296 0.217760895520135 10.4742911903038 0.250037839023769 3.99635344929927 1.88076834499122 2.53312495614124 1.75109370975504 0.600907379886551 6.8087529652964 2.06686122782412e-11
24.5325301971094 0.29959433579415 0.346100918629801 0.687915549204784 0.095207232993453 0.0763735068683455 0.00342451691635218 0.0719855910619163 0.0962601483449004 0.0698960841648385 0.0047637245227563 0.109895876022112 0.00433303178604066 0.00882006813661633 0.00319395069668645 0.047248872610063 0.135464840859123 9.02156141980453 0.0726989564510627 2.70632586471392 1.34511931870109 1.41678385179586 0.969077255351703 0.600907379886551 6.8087529652964 3.67316688540883e-12
27.1126389206579 0.24502566865758 0.283012179755277 0.477453843759567 0.0660015931346811 0.0530365727458516 0.00234958793895847 0.0514804560053828 0.0661671454291328 0.0479562313024783 0.00324716564990307 0.0770633730281388 0.00504465548845908 0.00596438403094282 0.00239669608168335 0.0299543043504623 0.0982566666397494 8.28017795848251 0.0378817134949946 1.96997047410061 1.32526228918577 0.933469943562157 0.549237183442176 0.167920608943338 3.03029442141351 7.44084663581009e-13
29.964100047397 0.201399767406176 0.232589973001691 0.340221062546776 0.0447262771955744 0.035993639606253 0.00161307885976179 0.0376123310607268 0.0469473950584242 0.0339781341274651 0.00227279262317051 0.0555141708693501 0.00166579146926188 0.00418039973745539 0.00151232196961073 0.021518313780456 0.0664639397240043 7.71928282093673 0.0254200888167967 1.66004886397401 0.423622829987306 0.55273255408194 0.204837894431912 0.167920608943338 3.03029442141351 3.76365286989853e-13
33.1154519586923 0.16443021862856 0.189871936582045 0.232100717875453 0.0298916514685312 0.02408501639524 0.00106313595225676 0.025049622304023 0.0303491859724726 0.021932667085596 0.00145582381202565 0.0364582674133312 0.0013404623231701 0.00266860071207472 0.000993452109334936 0.0137182904595596 0.0428115470541843 7.01568959382294 0.0122895621076078 2.17289230517411 0.406091387591362 0.302054048354158 0.0860015743657978 0.106606549126649 3.03029442141351 3.37591521037613e-13
36.598234443678 0.135287982971837 0.156205457723579 0.163255339713537 0.0198426443982992 0.016004127121239 0.000692378821445181 0.0172607640988726 0.0204718976718579 0.0147785059657006 0.000974940947862509 0.02487760232162 0.000689470168240762 0.00178378841955933 0.000651536106624102 0.00976310733264638 0.028813301078536 5.76724931467789 0.00750018312474847 0.523644117347908 0.240217782070415 0.173627701577619 0.0390473049585672 0.0448843413403358 3.03029442141351 3.33258985987299e-13
40.4473043600674 0.1104788062586 0.126921788721566 0.111430802077492 0.0131548257747277 0.0106186230594204 0.000457081310340449 0.0122500540248638 0.0143015684248351 0.0103157275000429 0.000677611514599775 0.0175305013713389 0.000539495046823897 0.00123770786317352 0.00045813166605622 0.0063354394369594 0.0200992489364296 4.50183216768442 0.00410740648920114 0.380769050258282 0.0485091237151955 0.104279876083157 0.0198489748889355 0.0330234799224751 0.38073653757172 3.32942272821677e-13
44.7011844933008 0.0902829419062328 0.104226159712418 0.0745589279983637 0.00906080115701846 0.00731826548806701 0.000313851228004543 0.00818072114063191 0.00940906769391661 0.00678141237323543 0.000443561387401923 0.011629526120063 0.00031038440923335 0.000809035530209004 0.000297377635314498 0.00428782403798184 0.0135643144044162 3.18907665027935 0.00237412745703996 0.22809280922768 0.0368576537865151 0.0594364868214453 0.0075574675838535 0.0330234799224751 0.38073653757172 3.34089670497893e-13
49.4024491055302 0.0739483769585487 0.0850201129979576 0.0516719648014786 0.00603741830007962 0.00487890603476193 0.00020854884188504 0.00566056394207964 0.00643963996069541 0.00463853659796184 0.000302468671614989 0.00800835852566375 0.000225619446779946 0.000551074886844062 0.00020406682085476 0.00286247039822463 0.00896017826516987 2.22615786640593 0.00127402326950873 0.139680377032654 0.0235234694397647 0.0326881182088815 0.00321138531992404 0.00749592931690032 0.38073653757172 3.36674248419736e-13
54.5981500331442 0.0607764130495532 0.0701555950347219 0.0353413198140619 0.00405563077955852 0.00327877983395407 0.000140195187208119 0.00375749675843219 0.00423287345675981 0.00304736343380894 0.000198153120685797 0.0052933343414676 0.000137943428045961 0.000360675392379783 0.000133147834858979 0.00198297595277606 0.00615413416756627 1.44493279633842 0.000724372467371633 0.0758304418778604 0.0191442239950272 0.0189457908969526 0.00150360404059621 0.00493471511549839 0.10542538210661 3.34432787137912e-13
60.340287597362 0.0496627109034765 0.0573246042271244 0.0235420175408894 0.00275015639143605 0.00222411297780197 9.48401184711771e-05 0.00258856171274825 0.00289507987658689 0.00208342911424358 0.000135195094343873 0.00363528980765257 9.76933202764623e-05 0.00024590302334406 9.11814372236157e-05 0.00130797489670074 0.00397806250723571 0.883952527161691 0.000391715082135517 0.0431876880377004 0.00551943767544662 0.0100180325873043 0.000754897807444104 0.00189660405859354 0.10542538210661 3.37573616511249e-13
66.6863310409252 0.0407229786048883 0.0468635471286513 0.0159830302262687 0.00183939981922332 0.00148798557486709 6.3306616466909e-05 0.0017339912676494 0.0019271156436999 0.00138635867150882 8.97977851942657e-05 0.00242859369209284 6.23394497467811e-05 0.000163230949959307 6.04289426879403e-05 0.000865640826882481 0.00268425457580547 0.552376596577521 0.000224181215922075 0.0256823245372542 0.00393178890165569 0.00562420861948489 0.000328754917472644 0.00243862329167991 0.0493266345549809 3.33014630227326e-13
73.6997936995958 0.0333537991709738 0.0383931243005139 0.0108667539501581 0.00122204066829095 0.000988803569367554 4.19911211435176e-05 0.00117222292661165 0.00129627943845287 0.00093228057083643 6.02988288250814e-05 0.00163830324328958 4.18220059049658e-05 0.000109555223956916 4.0600213660542e-05 0.000595431418889895 0.0018064443423282 0.353482074813832 0.00012402130035109 0.0141424354997577 0.00152425618822113 0.00313822635702465 0.0001552471636426 0.00201788715312345 0.0493266345549809 3.37279978947136e-13
81.4508686649681 0.0272744483791146 0.0314027498651671 0.0073122808277764 0.000826861327662682 0.000669169884116014 2.83446770644303e-05 0.000800516041126969 0.000881717991903434 0.000633989300634291 4.09585083926951e-05 0.00111692074010439 2.89306807000248e-05 7.4387243672394e-05 2.76290292615251e-05 0.00039857598280882 0.00121737239329767 0.206176845061307 6.72294693077409e-05 0.00819349218862721 0.000849619638192993 0.00175140509712137 7.8305727518378e-05 0.000164649173273067 0.0719383217196079 3.4180362005204e-13
90.0171313005218 0.0223158862614148 0.0256992244826201 0.00489908437877537 0.000549129810878573 0.000444474261106431 1.88085950137722e-05 0.000528729004059042 0.000580314056007082 0.000417186508098059 2.69244900978488e-05 0.000736614861787075 1.89307093149754e-05 4.88824736193034e-05 1.81638756723844e-05 0.000262386411476333 0.000823963306683614 0.118262555000163 3.60978367380375e-05 0.00450453929589347 0.000427248601350136 0.000982250651378017 3.59148246838137e-05 7.29223311868309e-05 0.0114997484367741 3.43507744364616e-13
99.4843156419338 0.0182983305436001 0.0210766842998614 0.00332243563930219 0.000372762411480487 0.000301756221242751 1.27689308262443e-05 0.000362983294929892 0.000397361313010129 0.000285620691640369 1.84194733986222e-05 0.00050514800367203 1.29087155663567e-05 3.34328332149287e-05 1.24271664457071e-05 0.000179701697915728 0.000545771824312196 0.070682183958128 2.05440669083261e-05 0.00260949299731696 0.000267763531349842 0.000532814092778089 1.54379797381082e-05 7.94760116710357e-05 0.0114997484367741 3.40077098769455e-13
109.947172452124 0.0149715646702642 0.0172792785098052 0.00223208529446734 0.00025061125237347 0.000202893837948614 8.5788482066617e-06 0.000243659473257028 0.000266133342283265 0.000191270687464425 1.23267455127851e-05 0.000338768675692939 8.53179004603561e-06 2.23691612373202e-05 8.31119559159324e-06 0.000119078732315794 0.000366267553168624 0.0399824439990903 1.16180014170846e-05 0.00145888903812425 0.0001512530212191 0.000294373611292565 7.19482156524413e-06 8.43373478340275e-05 0.00435431124141249 3.43185401126788e-13
121.510417518735 0.0122512738915383 0.0141395485145728 0.00149416010789176 0.000167849992781106 0.000135902076722795 5.73984780921078e-06 0.000161399686120833 0.000175951321204985 0.000126443171880217 8.14430307221793e-06 0.000224221406746153 5.63529872024436e-06 1.47766217520174e-05 5.49238259299709e-06 8.03925567377681e-05 0.000249050618351571 0.022701836359856 6.2523450693018e-06 0.000797837680951588 7.93456761371023e-05 0.00016570705419976 3.2087423690376e-06 1.4406274378232e-05 0.00303042259125258 3.4295219672037e-13
134.289779684936 0.0100436827214298 0.0115743703228907 0.00100992422009639 0.000112493523258562 9.10881865751147e-05 3.84546956715185e-06 0.000109449339347548 0.000119142698310664 8.56119950775067e-05 5.51197835766898e-06 0.00015195750823348 3.83731437864755e-06 9.99923784255846e-06 3.71953092445927e-06 5.42357609150217e-05 0.000168007603399073 0.012987190968184 3.4101152739959e-06 0.000460619602465597 4.43112972359953e-05 9.21174742998424e-05 1.54071105175105e-06 8.11218778240624e-06 0.00266708264514083 3.38273656276474e-13
148.413159102577 0.00821465422757039 0.00946787932515544 0.000678778497405571 7.48807595335378e-05 6.06358541872649e-05 2.5589483370851e-06 7.37615522802749e-05 8.01963879298006e-05 5.76225192483206e-05 3.70859968707476e-06 0.00010235717365716 2.57830308220859e-06 6.72695019755941e-06 2.50271466914372e-06 3.61024768767547e-05 0.000110932383888105 0.0075054764458324 1.88846520645655e-06 0.000262040896222017 2.35557479219977e-05 4.95654546794346e-05 6.55623596240548e-07 1.45500611057148e-06 0.00226546867682657 3.41858663291421e-13
164.021907299902 0.00672702029826743 0.00775424436195147 0.000455840754887307 5.02597918780851e-05 4.07004983128066e-05 1.71758542258855e-06 4.90464155582435e-05 5.3270278403513e-05 3.82734184125665e-05 2.46254321974992e-06 6.80313882307651e-05 1.71006499904806e-06 4.46631112405795e-06 1.66189392566023e-06 2.42322798301501e-05 7.48753414316821e-05 0.00411776839428921 1.02496251100847e-06 0.000140241737235787 1.32988445795799e-05 2.75463060016769e-05 3.02869837093795e-07 5.57730624616366e-07 0.00130837908797374 3.41049077659096e-13
181.272241875151 0.00551115230248221 0.00635341909737899 0.000304963294793398 3.37599799144969e-05 2.73399293552147e-05 1.15319694511664e-06 3.31272046984955e-05 3.59510209647875e-05 2.58287708636362e-05 1.66144999627006e-06 4.59346822060917e-05 1.15274134815979e-06 3.01313438655432e-06 1.12129852916225e-06 1.62057690142265e-05 5.07503065118008e-05 0.00231381362303083 5.69490475307068e-07 7.9574809271778e-05 7.26420247400937e-06 1.53992096725055e-05 1.38952146203253e-07 1.98841490449811e-07 0.000683527242347125 3.37682492331431e-13
200.336809974792 0.00451066982454065 0.00520575332848977 0.000205386093265122 2.27669708956149e-05 1.8437990435274e-05 7.77698180846389e-07 2.22629573584319e-05 2.41444714210457e-05 1.73457780726561e-05 1.11555685648318e-06 3.08615378474984e-05 7.73429404382796e-07 2.02299511013888e-06 7.52901220505722e-07 1.09771337598711e-05 3.36615434893822e-05 0.00129540740403841 3.14044042383579e-07 4.33348992308103e-05 3.89262716636128e-06 8.33146473931555e-06 6.38257878367272e-08 8.23088715975131e-08 7.89664809448326e-05 3.36279615142515e-13
221.406416204187 0.00369222147106536 0.00425732676958696 0.000137227022482249 1.52279933107127e-05 1.23328084337983e-05 5.2001582948033e-07 1.49565524043276e-05 1.6211656972625e-05 1.16463548771879e-05 7.48889555854045e-07 2.07284554275448e-05 5.18907922514511e-07 1.35799402222313e-06 5.0544546901322e-07 7.28950052771628e-06 2.26174458751902e-05 0.000709494676917237 1.73083614749454e-07 2.39590359403727e-05 2.2122087111141e-06 4.59435188845995e-06 2.77827779091723e-08 3.76773683796025e-08 6.5435615136023e-05 3.39689540110934e-13
244.69193226422 0.00302528456366076 0.00348860360443837 9.23698629107488e-05 1.02257880890262e-05 8.2818047882415e-06 3.49159358775338e-07 9.99767473037263e-06 1.08317102269899e-05 7.78123418648652e-06 5.00285577353989e-07 1.3853269599308e-05 3.45843222765267e-07 9.07150028338599e-07 3.37616898896524e-07 4.93045900006554e-06 1.52203279184235e-05 0.000401326575113578 9.58397279370286e-08 1.29808449087e-05 1.24112564704298e-06 2.53883969267197e-06 1.30761095507434e-08 1.86091160265749e-08 4.97733698817493e-05 3.36856116602258e-13
270.426407426153 0.00247570434063158 0.00285507276280165 6.19001032575902e-05 6.82912421103288e-06 5.53096094775133e-06 2.33180928769938e-07 6.73107928328185e-06 7.28993547484412e-06 5.23680210769911e-06 3.36658096728832e-07 9.3254968198552e-06 2.33067742649076e-07 6.10428442113092e-07 2.2722764112015e-07 3.30248959914553e-06 1.01827555768797e-05 0.000220175710882413 5.23440036703486e-08 7.20005124384334e-06 6.55563287460068e-07 1.39047620859164e-06 5.64609633399677e-09 7.21423854050087e-09 4.84200141345886e-05 3.37898458482567e-13
298.86740096706 0.00202759303560969 0.00233845497736327 4.14879750699179e-05 4.58276100319588e-06 3.71166480513615e-06 1.56452887068438e-07 4.51052274839027e-06 4.88353197424678e-06 3.50807663765918e-06 2.25503423947208e-07 6.24826527011741e-06 1.55873627744555e-07 4.08870933614562e-07 1.52191956786264e-07 2.20374655157248e-06 6.87081297385253e-06 0.000120824166654486 2.90247693175921e-08 3.96360501099557e-06 3.68200729327506e-07 7.71208551657688e-07 2.64000885475567e-09 3.55029392628687e-09 2.96102829097969e-05 3.33525479073651e-13
330.299559909649 0.00166040832752062 0.00191509439030919 2.79064160474363e-05 3.08194408845545e-06 2.49615270473024e-06 1.05209633036099e-07 3.02242085760359e-06 3.27155507437892e-06 2.35008289193053e-06 1.51055194340613e-07 4.18641985140248e-06 1.04514474878845e-07 2.73878723265922e-07 1.01957328146308e-07 1.4824171324699e-06 4.60214586877375e-06 6.77505953999778e-05 1.57732939624659e-08 2.1808384428588e-06 1.98636527020766e-07 4.23005515802971e-07 1.16498453653343e-09 1.45042038580221e-09 9.03872519715382e-06 3.51164586645758e-13
365.037467865329 0.00135896388585985 0.00156750089450044 1.86988752450873e-05 2.06476778273261e-06 1.67232866185301e-06 7.04859732744844e-08 2.02114480153219e-06 2.18729859296692e-06 1.571201978408e-06 1.00985393336772e-07 2.79929406198576e-06 6.9856446161138e-08 1.83093338262205e-07 6.81624394598015e-08 9.93386818099934e-07 3.07647624073176e-06 3.71136284089962e-05 8.63135447621563e-09 1.20562537282322e-06 1.08958510020198e-07 2.31306597364934e-07 5.34301897501522e-10 6.49613145839622e-10 1.07041865247692e-06 3.64558401198698e-13
403.428793492735 0.00111261297484881 0.0012834124933638 1.25369060191952e-05 1.38419517755254e-06 1.12111720998218e-06 4.72506293822369e-08 1.36100035425607e-06 1.47264318104607e-06 1.05783379502389e-06 6.79865702172923e-08 1.88486282791795e-06 4.70215491226663e-08 1.23262285864337e-07 4.58894679484891e-08 6.66094885895268e-07 2.06081113994257e-06 2.03545349081395e-05 4.7724224397126e-09 6.72205675850745e-07 6.08234820745528e-08 1.26861308223161e-07 2.3842314459491e-10 3.13303124360433e-10 3.4591172294968e-07 3.58708582100097e-13


==> simulation/benchmark/3L-stage_fix-t.txt <==
"effort" "211" "221" "431" "441" "442" "443" "451" "452" "453" "454" "455" "456" "457" "458" "461" "471" "691" "6101" "6151" "6251" "671" "8171" "8501" "81251" "0171"
1 10.8654944507303 10.9536381244696 11.1085975095568 11.0728191883111 10.6948427028175 7042829053.80689 11.0608703413025 10.0547835101488 10.3132341697913 1178469767680.03 9.83352005770962 4096970505737.87 8296086690742.95 256113953299.872 10.9711425498853 10.4063593490036 10.9730096802002 11.237401721639 11.1946492331603 10.709389628889 10.8574725896825 11.6365925949793 11.1904014505817 10.9614410123805 9.83540905872513e+39
1.10517091807565 10.3085092263281 10.9964301827639 11.1085975095568 11.0728191883111 10.6948427028175 7042829053.80689 10.6687696723695 10.7883280482276 10.5018581495701 810421732.14934 10.7532686944032 2539579253.7368 1869855348.28064 334531960.601536 10.9711425498853 10.4063593490036 10.9730096802002 10.8386203910671 11.1946492331603 10.709389628889 10.8574725896825 11.6365925949793 11.1904014505817 10.9614410123805 9.83540905872513e+39
1.22140275816017 11.0348462202024 11.075046122472 12.044294726287 11.5148416076676 10.1648204920763 75319547.5669127 10.6687696723695 10.7883280482276 10.5018581495701 810421732.14934 10.7532686944032 2539579253.7368 1869855348.28064 334531960.601536 11.0452154523874 10.4063593490036 10.9730096802002 10.8386203910671 11.1946492331603 10.709389628889 10.8574725896825 11.6365925949793 11.1904014505817 10.9614410123805 3.95429771032311e+41
1.349858807576 11.3030687275631 11.075046122472 12.044294726287 11.5148416076676 10.1648204920763 75319547.5669127 10.6687696723695 10.7883280482276 10.5018581495701 810421732.14934 10.7532686944032 2539579253.7368 1869855348.28064 334531960.601536 11.0452154523874 10.4063593490036 10.9730096802002 10.8386203910671 11.1946492331603 10.709389628889 10.8574725896825 11.6365925949793 11.1904014505817 10.9614410123805 3.95429771032311e+41
1.49182469764127 10.4518373445485 9.90650784181618 12.044294726287 11.5148416076676 10.1648204920763 75319547.5669127 10.6687696723695 10.7883280482276 10.5018581495701 810421732.14934 10.7532686944032 2539579253.7368 1869855348.28064 334531960.601536 11.0452154523874 10.6523005123567 10.9730096802002 10.8386203910671 11.1946492331603 10.709389628889 10.5144789770555 11.6365925949793 11.1904014505817 10.9614410123805 3.95429771032311e+41
1.64872127070013 9.81335820244571 10.6067594822229 10.6719027609302 10.2113549664888 11.298638620461 311168.706512736 10.8908232431247 9.75644383322636 9.80877940945004 4081547.93379412 9.63670971957004 3747429.83060889 25936346.0237656 1860435.9849964 11.0452154523874 10.6523005123567 10.9730096802002 10.8386203910671 10.943792479566 10.709389628889 10.5144789770555 11.6365925949793 11.1904014505817 10.9614410123805 4.32434874668873e+41
1.82211880039051 11.19695020934 10.7821521924373 10.7869945145418 10.2113549664888 11.298638620461 311168.706512736 10.8908232431247 9.75644383322636 9.80877940945004 4081547.93379412 9.63670971957004 3747429.83060889 25936346.0237656 1860435.9849964 10.8838705771579 10.6523005123567 11.3213508904413 10.8386203910671 10.943792479566 10.709389628889 10.5144789770555 10.7874840078968 11.1904014505817 10.9614410123805 2.30612947810979e+40
2.01375270747048 11.8398289050168 11.4357467817753 10.7869945145418 10.726084225429 10.2971841127688 2429.11639161758 9.71830089792594 10.1947978632209 10.4763153303423 43869.4023333017 11.0268467711492 93709.1901258096 307157.711706723 35634.2977120156 10.8838705771579 10.6523005123567 11.3213508904413 11.0539409794602 10.943792479566 10.709389628889 10.5144789770555 10.7874840078968 11.1904014505817 10.9614410123805 2.30612947810979e+40
2.22554092849247 11.709052283096 10.52116627457 10.8021926258535 10.726084225429 10.2971841127688 2429.11639161758 9.71830089792594 10.1947978632209 10.4763153303423 43869.4023333017 11.0268467711492 93709.1901258096 307157.711706723 35634.2977120156 10.8838705771579 10.2632715133449 11.3213508904413 11.0539409794602 10.943792479566 10.709389628889 11.4807073657467 10.7874840078968 11.1904014505817 10.9614410123805 9.16392825204719e+37
2.45960311115695 10.9967237294761 11.477364555536 10.1059768677781 10.255406488469 10.929661131011 460.662648923434 9.71830089792594 10.1947978632209 10.4763153303423 43869.4023333017 11.0268467711492 93709.1901258096 307157.711706723 35634.2977120156 10.9027863716484 10.2632715133449 11.3213508904413 11.0539409794602 10.943792479566 10.709389628889 11.4807073657467 10.7874840078968 11.1904014505817 10.9614410123805 3.74734023994146e+34
2.71828182845905 10.2485931055517 10.6711423538026 11.2465344075559 10.255406488469 10.929661131011 460.662648923434 10.5671311108808 10.5537813481552 10.2421686521087 4282.67116029451 11.0892327020367 8462.20105102373 16790.9535415534 3791.62246748677 10.9027863716484 10.2632715133449 10.8492481437631 11.0539409794602 10.943792479566 9.80908918759152 11.4807073657467 10.7874840078968 11.1904014505817 10.9614410123805 2.01904268618295e+30
3.00416602394643 10.0923498088063 10.4195407681335 10.0607710628575 11.4396521673216 10.2581939663241 85.8073582213705 10.0734729471376 10.6432105910238 11.125076155679 72.541261985387 10.6863227686768 113.988944170561 3968.40812089399 69.170192876456 8.8431897136495 11.3965072779963 10.8492481437631 9.4714228219839 10.5760135512589 9.80908918759152 11.137929603877 10.7874840078968 11.1904014505817 10.9614410123805 1.68392610614565e+25
3.32011692273655 9.94140737324765 10.230903022586 11.0664462868608 11.5185494608811 11.0276975233775 49.2916912698231 10.0734729471376 10.6432105910238 11.125076155679 72.541261985387 10.6863227686768 113.988944170561 3968.40812089399 69.170192876456 8.8431897136495 11.3965072779963 10.8492481437631 9.4714228219839 10.5760135512589 9.80908918759152 11.137929603877 10.7874840078968 11.1904014505817 10.9614410123805 2.3350924716938e+19
3.66929666761924 9.56825627027021 9.89496852650029 11.3714448209922 9.20415751305184 10.3756990576962 36.8322417519176 10.4168930716144 11.0657972814013 10.5977902009068 8.85736939313326 9.2887769942405 4.42757682823485 398.445212579137 5.40584533364667 8.94486786746651 10.3469667781538 11.0841730782744 9.4714228219839 10.5760135512589 9.80908918759152 10.2344043732057 10.6756164642693 11.1904014505817 10.9614410123805 7563513587358.42
4.05519996684467 8.80482626906361 9.25924977019742 11.1460249934615 10.8783530491785 9.89489507314958 6.73214274564194 10.1869137728286 9.70210454004631 9.42715748163559 7.95458646248644 9.83460046076412 2.46446921195401 9.61508885468364 3.88040929872451 8.94486786746651 10.3469667781538 11.0841730782744 11.0364999329543 10.5760135512589 9.80908918759152 10.2344043732057 10.6756164642693 11.1904014505817 10.9614410123805 7067569.44744484
4.48168907033806 7.92374191424205 8.4521758661512 10.2162523145165 9.71387626456951 9.77280117279412 2.53278981224023 10.1869137728286 9.70210454004631 9.42715748163559 7.95458646248644 9.83460046076412 2.46446921195401 9.61508885468364 3.88040929872451 9.57253899042143 10.2133136520036 11.0841730782744 11.0364999329543 10.5760135512589 9.80908918759152 11.0582340521001 10.6756164642693 11.1904014505817 10.9614410123805 1651.11397029551
4.95303242439511 6.85041396519572 7.6123867294513 10.7284853159398 10.8080075093915 10.4015223045561 2.04029585792357 9.39810171667211 8.48654208667808 9.20148924105031 7.34536517716009 9.11386810675363 1.5117873017062 4.04917525452555 2.91214004514292 9.33340353205973 10.2517044638937 11.3699767675965 11.0364999329543 10.9154575105408 9.80908918759152 9.81679606509566 10.6756164642693 11.1904014505817 10.9614410123805 2.90663837930481
5.4739473917272 5.90100467404375 6.44541249900574 11.0380718308499 10.8296303019652 9.79482163955266 1.49838007122229 9.23299451681696 10.0220058730155 10.1837712295986 3.834841778518 8.22483732656815 1.36707271937539 3.23152374253385 2.44409234527806 7.68613370385817 10.2517044638937 10.7517825798008 9.67856574391409 10.9154575105408 10.2416497241743 9.81679606509566 11.5875358940361 9.6148405693593 10.9614410123805 0.234360138925939
6.04964746441295 4.95172947618278 5.4565444196454 9.29417807353613 9.5564376739391 8.25210636267215 0.508995321160272 7.77734779315714 9.40225344542775 8.66472597212506 0.702955732112806 6.1584260835863 0.979646387405724 2.72832147396802 1.60991634245153 6.29248758305557 10.2674895818244 10.7517825798008 9.88449513358848 10.9537591080293 10.2416497241743 10.9043292041032 11.5875358940361 9.6148405693593 10.9614410123805 0.0400305061883433
6.68589444227927 4.18847420391473 4.64538926991568 9.85898592549887 9.29351483262056 7.34970530569633 0.397917151896437 5.22676312541943 7.98369773530419 7.1417904630126 0.440964494292736 4.68815986549395 0.67865443648514 1.40562795862245 0.762696795827985 4.88294822558816 9.65323746851321 10.8288660327746 9.88449513358848 10.9537591080293 10.2416497241743 10.1101588997453 11.5875358940361 9.6148405693593 10.9614410123805 0.00851570531544414
7.38905609893065 3.48636319902593 3.9856326810139 9.72868024263618 7.35593405090498 5.64384398209195 0.303403503829359 4.53283085073525 7.01252367606529 6.18203481692176 0.36576054019552 3.92561192176506 0.575713564325032 1.71630321709524 0.927433122843813 4.14658513683998 8.6114878918914 10.8098234890112 10.0280773382473 10.9537591080293 10.2416497241743 10.3718890394581 10.5640374608226 9.6148405693593 10.9614410123805 0.00207246579982115
8.16616991256765 2.87096327042473 3.29150444289826 8.98307834604876 5.67241637784305 4.28142876994094 0.169051220450366 3.34208916384195 5.25320375154424 4.54865393209361 0.23079860930493 2.64032067283297 0.375449785649308 1.0821851664107 0.660076726489405 3.17280662664071 6.77174424220907 11.0034001743178 9.33297693872256 10.7203567255397 8.07680421526093 11.1002131313195 10.5640374608226 9.6148405693593 10.9614410123805 0.000303437153943684
9.02501349943412 2.34963733369986 2.64308360958133 7.79738821910918 4.37448398015356 3.25578363053408 0.250188497241946 1.43646606268513 3.78465014096733 3.15571381470829 0.110084244075781 1.77437166075767 0.255493811876323 0.317598514405217 0.191324121315733 2.11336139386756 6.00532096483382 10.4924579333307 7.56086017251689 10.4383807379189 8.07680421526093 11.7315004249704 10.3630144518131 9.6148405693593 10.9614410123805 5.39770546392458e-05
9.97418245481472 1.95570366200286 2.24950748210507 6.43566760929714 3.38550401328946 2.49450278768667 0.1208188083076 1.08896438428582 3.23833646677888 2.66526665925832 0.0815011061674491 1.48998045135987 0.158905503357024 0.171565768688411 0.095197963263909 1.86440249560499 3.92362352794167 10.8405351675377 7.56086017251689 10.4383807379189 8.07680421526093 11.4030945029933 10.3630144518131 9.6148405693593 10.9614410123805 1.12563546397489e-05
11.0231763806416 1.59377795183374 1.80303786199752 5.17825164401573 2.33829983182556 1.70612286469173 0.0859721788257217 0.637176255777261 2.08113891551519 1.67045943957439 0.0467436797443525 0.916377563334518 0.169286076948625 0.0875263844719859 0.0585559657297798 1.16211691824945 3.12149924878913 10.292696096212 4.41641342661899 8.79551175498515 5.35202656968073 10.2626104489084 8.0829848166448 9.41960061598436 10.9614410123805 2.67925496056605e-06
12.1824939607035 1.32286837616839 1.5240510697472 3.83337560255249 1.6499135516318 1.19667672298563 0.036734117805858 0.470375890613657 1.57685728455902 1.25025199724974 0.032732839313004 0.680089765294002 0.0921152600132957 0.0579502241134461 0.0323442781931992 0.797458681536232 2.13955430651238 10.2391604215321 3.28804568312188 9.52324032665319 5.35202656968073 7.6991419724615 4.41630470491658 9.41960061598436 10.9614410123805 4.68845273034917e-07
13.4637380350017 1.08264368140455 1.22979812265154 2.85172925385009 1.1902284203192 0.859917016881314 0.0354183734866785 0.356263125123154 1.2114577919351 0.951212620309606 0.0247450916638076 0.514998906026458 0.105411783089236 0.0416968724246119 0.0299863133630131 0.57175479369457 1.43650674782161 10.5887577323775 2.40225085253248 9.52324032665319 3.15339311790715 5.30972791104308 4.41630470491658 9.41960061598436 4.1808120930689 9.64769363923436e-08
14.8797317248728 0.890100659546766 1.01276345086743 2.00501263154438 0.795360484654804 0.572676893781032 0.0221083021933136 0.243031079626152 0.836267020973062 0.649193270182781 0.0171961027479249 0.350088073082638 0.0869490260425119 0.0268274045658236 0.0225942959414346 0.4200384264651 1.01980469742424 11.1429296552987 1.79315460074978 9.1521556489651 3.15339311790715 3.54199753682811 2.78070031167075 9.41960061598436 4.1808120930689 1.61131542356792e-08
16.444646771097 0.726691452532541 0.828077083861602 1.44146887135882 0.549378919010175 0.394669151073293 0.00929231472412266 0.171361187154985 0.593240861968687 0.45658299391963 0.013528280866689 0.245753858663812 0.0802788584959024 0.0180979216455 0.0194558469380567 0.274710479253717 0.743369169568861 10.343802379686 1.00790369043008 8.24589776927268 1.97779557104396 2.37849584874052 1.09204321842961 4.10920737230644 4.1808120930689 3.19139183878014e-09
18.1741453694431 0.597779074672332 0.68952789478078 0.998015346635543 0.390594148096238 0.280149794087575 0.00903865850056253 0.112108982413308 0.389627107052495 0.297312402229814 0.00708535492332615 0.159880578136408 0.0291229069114155 0.0113288774357359 0.007976527831221 0.186722247964841 0.553555478757025 10.8334340299727 0.578243065995929 5.13491958246675 1.12769046505767 1.58886902198213 0.539639465837742 4.10920737230644 4.1808120930689 5.49543603815164e-10
20.0855369231877 0.490425574662303 0.560198396851629 0.710525091848499 0.264078433620211 0.189135756038054 0.00405359275792751 0.0762733738426232 0.265519920909152 0.201333132958253 0.00423558728829201 0.108261790398742 0.00424803499489212 0.0074601296607553 0.00325488834340747 0.131102604458306 0.368245069502166 8.37896183380316 0.345125084859669 3.17020299138865 0.640541904187924 0.895586367655786 0.244668262348784 1.38595166262958 4.1808120930689 1.1165007826181e-10
22.1979512814416 0.402230847508642 0.46406600592087 0.492948203657377 0.184573464094569 0.13205652814024 0.00277290296768418 0.0536080603365781 0.186734811570021 0.14091677311102 0.00291054403610807 0.0757981064836928 0.00321881165846663 0.00511493896119237 0.00224569711061298 0.0946306227926993 0.253810522688122 8.12582625368966 0.214912293161439 2.72325054598878 0.640541904187924 0.523894657337963 0.128289844498166 1.38595166262958 4.1808120930689 2.06686122782412e-11
24.5325301971094 0.327704904598511 0.37810930207754 0.33612548899599 0.124611252209646 0.0890745554963819 0.00183697194535263 0.0358431320141631 0.124870350595559 0.0938073754699763 0.00190433493181413 0.0504871457898443 0.00166717536195435 0.00334090316918932 0.00144204792424338 0.0635451573127095 0.161814032570691 9.50317277620989 0.137121204266998 1.78285721996323 0.322566491783428 0.270864852941474 0.113683083770933 1.38595166262958 4.1808120930689 3.67316688540883e-12
27.1126389206579 0.268130132232553 0.309386862700355 0.226873330529463 0.0870432623670986 0.0621787293838802 0.00126633708130721 0.0248346794011383 0.0865044168568209 0.0647661160538254 0.00129833601481516 0.0348781879432441 0.000992798379616889 0.00227458943354777 0.000972573336836131 0.0405567984197762 0.118869881470321 8.70203626763724 0.0738503162336164 0.811809900476925 0.339914977814439 0.17152754194013 0.0423099575887918 0.542216507649991 1.59728893893096 7.44084663581009e-13
29.964100047397 0.220465493078886 0.254397554569315 0.158375991349089 0.0593759510274276 0.0423902790002993 0.000853434438810783 0.0177306074292727 0.0617422194494964 0.0461067555734043 0.000915674319942999 0.0248436993791828 0.000721625415406107 0.00160220545367379 0.00068646008322573 0.0292496716185367 0.0814123557737435 6.70138388995271 0.050370672249259 0.562992912958549 0.148735914342358 0.097550206151527 0.0192118387997665 0.542216507649991 1.59728893893096 3.76365286989853e-13
33.1154519586923 0.180048023947343 0.207765441522077 0.106062134593788 0.0399036720051292 0.0284746217988874 0.000568371529421956 0.0115379580836204 0.040160817818482 0.0299088993507173 0.000588169743823244 0.0161269284212602 0.000435535810170519 0.00102795385619234 0.000438654220752943 0.0187286438702158 0.0530161057150192 4.88385070982866 0.0249213689282545 0.295618350345073 0.117329571971915 0.0512938562685085 0.00961585622763989 0.244773644275854 1.59728893893096 3.37591521037613e-13
36.598234443678 0.148171443342111 0.170985311037485 0.0735897999212045 0.0266104637745015 0.0189812401205672 0.000376388479060981 0.00782120556290321 0.0272128977491193 0.0202256093387651 0.000394913340451737 0.0109118953402393 0.000297175904496724 0.000689594371663949 0.000294579339733899 0.0133646417747119 0.0359576479776998 3.18470216470882 0.0154013729858041 0.183735472491944 0.13192074283571 0.0286161241417092 0.00501988493522884 0.0792188958798653 1.59728893893096 3.33258985987299e-13
40.4473043600674 0.121023067156757 0.138972610302992 0.0496308432675596 0.0177073865149376 0.012626601668644 0.000248919166342349 0.00548435679040596 0.0190755218192021 0.0141561260622691 0.000274917596531096 0.00764091428986875 0.000200692536012608 0.000479758263311707 0.000204552284360398 0.00869677125125967 0.025225426569034 2.11415279665139 0.00854155957243001 0.12343599302925 0.0887610461940607 0.0167823726260878 0.00271587727315599 0.0532476531350254 0.308078662497666 3.32942272821677e-13
44.7011844933008 0.0989152301054897 0.1141486528786 0.0328746057575633 0.0122302518293019 0.00871893945920312 0.000171141436557978 0.00362130950838679 0.0125908681786052 0.00933015610081404 0.0001802624266013 0.0050384526311478 0.000132866168520371 0.000314386176849938 0.000134129237675934 0.00589798711124641 0.0171094494785346 1.30503834301962 0.00498375144110079 0.0707341685961201 0.0336354206791568 0.00935121915581927 0.00116011357601975 0.0532476531350254 0.308078662497666 3.34089670497893e-13
49.4024491055302 0.0810291583289603 0.09313248219125 0.0226142879422906 0.0081694241581559 0.00582273738617979 0.000113852174990526 0.00248518304915695 0.00863811881606332 0.00639412119477547 0.000123065402565434 0.00345422860855233 8.91065107892028e-05 0.000214538381810259 9.14296730638674e-05 0.00394417736070027 0.0113500364526944 0.83066252405595 0.00269785928565644 0.0422714250608334 0.00809169150217783 0.00503869543125931 0.000532947913787617 0.0202896736452197 0.308078662497666 3.36674248419736e-13
54.5981500331442 0.0666027663431333 0.0768613335124781 0.0153701189114643 0.00549863257376283 0.00391847121045858 7.63693734481207e-05 0.0016375917946587 0.00569038908770902 0.0042079990237169 8.07101366187576e-05 0.00227404301996552 5.87944818554887e-05 0.00014064586001825 5.99634244954086e-05 0.00273584634499157 0.00781979311771105 0.500745721784106 0.00154385836385266 0.0225169364534512 0.0031173998245511 0.00287455577502322 0.000260207008992708 0.015633199769298 0.0467056294843533 3.34432787137912e-13
60.340287597362 0.0544283521599278 0.0628121568659711 0.0101828660981682 0.00373455284602519 0.00266097998206333 5.17354181958985e-05 0.00112209628127116 0.00389825037462709 0.002880619247122 5.5109446438872e-05 0.00155713360760161 3.9713873772562e-05 9.60064233748526e-05 4.09046150280093e-05 0.00180673040167588 0.00506945034198061 0.289769823738017 0.000839678348834999 0.0126781703522037 0.00120976413419617 0.00149659020636598 0.000134062146056748 0.00645453539258286 0.0467056294843533 3.37573616511249e-13
66.6863310409252 0.0446338665444638 0.0513551839224105 0.00688424935100404 0.00250114145734514 0.00178193272997585 3.4573347659532e-05 0.000748140874065447 0.00259857197367983 0.00191898297905171 3.66296749883807e-05 0.00103756839807211 2.65021740803539e-05 6.37967735280507e-05 2.71886713088991e-05 0.00119687766068794 0.00342788015676033 0.174641938972227 0.000482612731596814 0.0074832905356752 0.000727627543915573 0.000830433639863217 5.95414691521306e-05 0.00247033921703242 0.0249704297203031 3.33014630227326e-13
73.6997936995958 0.0365590738564883 0.0420765594094617 0.00466454920469102 0.00166352434476994 0.00118506142354645 2.2953449054963e-05 0.000503893280805612 0.00174991736078699 0.00129160825568666 2.46101323839411e-05 0.0006984934505149 1.776372466409e-05 4.28542191692157e-05 1.82610003122632e-05 0.000823862002319201 0.00231086051268381 0.109046959161659 0.000267989326817507 0.00409549723017725 0.000375185833207822 0.000458815516722047 2.83934854181333e-05 0.00217339508123986 0.0249704297203031 3.37279978947136e-13
81.4508686649681 0.0298969161450658 0.0344179894672412 0.00312979766970017 0.00112655438734808 0.000802475154095075 1.55234242536144e-05 0.000343100813060029 0.00119135595451423 0.000878974748460762 1.67239055755057e-05 0.000475420296724086 1.20053531489139e-05 2.91171448978708e-05 1.24032307166182e-05 0.000551833530859942 0.00155947661414559 0.0622655339793492 0.00014573031403978 0.00236302535723191 0.000208743232243219 0.000253961391110132 1.43833338591419e-05 0.00104453519356782 0.0205851870559657 3.4180362005204e-13
90.0171313005218 0.0244625265784588 0.0281684640591748 0.00209195584941842 0.000748715343608485 0.000533296249024236 1.03043573405853e-05 0.000226025502689235 0.000784736224490223 0.000578762037244902 1.09978864054262e-05 0.000313086385229231 7.88824930105715e-06 1.91452000034084e-05 8.15507130593092e-06 0.000363471857967789 0.00105670274004995 0.035166681696867 7.8451433031296e-05 0.00129478855058168 0.000104056244514113 0.000141467247821256 6.60536191201356e-06 0.000367499830708548 0.0122917029058235 3.43507744364616e-13
99.4843156419338 0.0200591355682156 0.0231028717355891 0.00141606112974855 0.00050853805370139 0.00036220451146124 6.9919279220009e-06 0.000154874086112898 0.000537656277312987 0.0003964272100247 7.52598599519692e-06 0.000214474025669469 5.39472254966157e-06 1.30999450010903e-05 5.57987234768935e-06 0.000249031279810003 0.000700610391532864 0.0208011048851839 4.473471257354e-05 0.000748356281981188 6.49217821827742e-05 7.62836311476116e-05 2.83550257512689e-06 0.000136775231059982 0.0122917029058235 3.40077098769455e-13
109.947172452124 0.0164126676430813 0.0189411412504242 0.00094985152679665 0.000342059817868493 0.000243620850475673 4.69929561519916e-06 0.000103789426938449 0.000360282830849554 0.000265582724966138 5.03782693463277e-06 0.000143698574184293 3.61628598921799e-06 8.76820545152018e-06 3.73514560709467e-06 0.000165078141215225 0.000470538088977341 0.0116677209798664 2.53390743209533e-05 0.000417601156502019 3.65303787994291e-05 4.19464610203393e-05 1.31806060202345e-06 6.15421622873612e-05 0.00651704084071902 3.43185401126788e-13
121.510417518735 0.0134308167576742 0.0154999401209417 0.00063501181619215 0.000229190447339522 0.000163227764457043 3.14670842353832e-06 6.86540417484782e-05 0.000238301271693106 0.000175629024499129 3.32919848981606e-06 9.50351006453097e-05 2.38785142502976e-06 5.79394822226148e-06 2.46803890579463e-06 0.000111478490634713 0.000320144434962891 0.00658437069815066 1.36561016042942e-05 0.000228038947046759 1.91087114495064e-05 2.35227060957358e-05 5.85829310954712e-07 1.47397971629254e-05 0.00184278851143642 3.4295219672037e-13
134.289779684936 0.0110108695561282 0.0126882941950831 0.000428771994870444 0.000153654247689003 0.000109428373996854 2.10848601498475e-06 4.6506161199453e-05 0.000161416261846318 0.000118946229520245 2.25352853729645e-06 6.43673527303006e-05 1.61327384800535e-06 3.92168626205902e-06 1.67032304904619e-06 7.52245476997004e-05 0.000216076068305148 0.00374983130803707 7.45676472024291e-06 0.000131516612533136 1.06538327188651e-05 1.30344542829202e-05 2.80371320314813e-07 7.39895291127351e-06 0.00124900924949783 3.38273656276474e-13
148.413159102577 0.00900583735587019 0.0103792968112798 0.000287934883663546 0.000102306957643837 7.28585387996076e-05 1.40325641220379e-06 3.13140586068669e-05 0.000108681709600489 8.00763630267887e-05 1.51643545406746e-06 4.33353313773705e-05 1.08530029516839e-06 2.63883893500058e-06 1.12391849273615e-06 5.00834563000496e-05 0.000142733075237814 0.00215983586860864 4.13320902268359e-06 7.47543778848677e-05 5.6570586945532e-06 6.99392047917877e-06 1.18863228973162e-07 3.10582777268513e-06 0.000534111752711949 3.41858663291421e-13
164.021907299902 0.00737500935092302 0.00850084910672213 0.000193230159771777 6.86831148221638e-05 4.89121997697691e-05 9.41715056011662e-07 2.08060279607394e-05 7.22087036820244e-05 5.31974112015307e-05 1.00704105271536e-06 2.87903960107346e-05 7.2056525043253e-07 1.75234070490378e-06 7.46338306799349e-07 3.36215997761473e-05 9.63719494697949e-05 0.0011816741531103 2.24503021415418e-06 3.997812201931e-05 3.1916910371971e-06 3.878511236751e-06 5.47381150912143e-08 1.437894825567e-06 0.000389751634279549 3.41049077659096e-13
181.272241875151 0.00604207841935222 0.00696524739607431 0.000129198690399656 4.61432982340621e-05 3.28601276413675e-05 6.32496024103707e-07 1.40446067503716e-05 4.87412588863339e-05 3.5905483847358e-05 6.79499859419284e-07 1.94327022215363e-05 4.86113277600893e-07 1.18235237626763e-06 5.03570661000073e-07 2.2487900539934e-05 6.53384341127774e-05 0.000662648344704656 1.24814489488294e-06 2.26720094346721e-05 1.742611253962e-06 2.16437509638386e-06 2.50415703790982e-08 5.7386650519262e-07 0.000404337705932872 3.37682492331431e-13
200.336809974792 0.00494525126555991 0.00570712943291895 8.69719971794717e-05 3.11224917170575e-05 2.2163054453729e-05 4.2649673903325e-07 9.43396579152388e-06 3.27393792859106e-05 2.41159191678423e-05 4.56274299074379e-07 1.30523572312879e-05 3.26369547302082e-07 7.93911543031771e-07 3.38129108351893e-07 1.52339327410758e-05 4.33477089196798e-05 0.000370404870619034 6.88634608827757e-07 1.23411296443335e-05 9.33535538325373e-07 1.16920245849321e-06 1.14736176032407e-08 2.52252022993822e-07 0.000267586311511104 3.36279615142515e-13
221.406416204187 0.00404797510195085 0.00466740333150069 5.80870530038001e-05 2.08192075784161e-05 1.48256917754967e-05 2.85248744764131e-07 6.33531438882868e-06 2.19854449913418e-05 1.61936032610309e-05 3.06322215065499e-07 8.76474082152123e-06 2.19083383370078e-07 5.32985235205008e-07 2.2699859384977e-07 1.01171585035582e-05 2.91310640805142e-05 0.0002026138573244 3.79694725807523e-07 6.82076535129909e-06 5.3044983838512e-07 6.43968344687483e-07 4.98273443998835e-09 1.19796955701684e-07 0.000105170961868838 3.39689540110934e-13
244.69193226422 0.00331679456810144 0.00382466484015419 3.90871963577057e-05 1.39817258669578e-05 9.95652806194951e-06 1.91535985935285e-07 4.23341633799256e-06 1.46909726830575e-05 1.08202663612223e-05 2.04644751727413e-07 5.85655475718365e-06 1.46403679685776e-07 3.56065248242561e-07 1.5165120224843e-07 6.84348954073649e-06 1.96066152173315e-05 0.000114501297242907 2.10315424667151e-07 3.69436529427065e-06 2.97570390563678e-07 3.55503011668959e-07 2.34090997943655e-09 6.06371242529344e-08 1.93134651102402e-05 3.36856116602258e-13
270.426407426153 0.00271426956323043 0.00313012550308767 2.61868582642048e-05 9.33822309926943e-06 6.64979678010126e-06 1.27906709463165e-07 2.8494458784727e-06 9.88812435321106e-06 7.28256831573363e-06 1.37717550597313e-07 3.94181112213664e-06 9.84786167357321e-08 2.39613832118872e-07 1.02050769081627e-07 4.58412554369708e-06 1.31189359965559e-05 6.27687051557122e-05 1.14898983171388e-07 2.04868138037833e-06 1.57166577880717e-07 1.94541178128245e-07 1.00904078043032e-09 2.4082305528394e-08 5.61058668308347e-06 3.37898458482567e-13
298.86740096706 0.0022229848512996 0.00256375119513215 1.75477931049264e-05 6.26693121591523e-06 4.46268899082673e-06 8.58300987779204e-08 1.90900135172692e-06 6.62452449769493e-06 4.87878262867556e-06 9.22503437482352e-08 2.64075742464442e-06 6.59783714801905e-08 1.60503857903022e-07 6.83589525044248e-08 3.05912445097781e-06 8.85289392535512e-06 3.44239283016602e-05 6.37259163525841e-08 1.12758404369706e-06 8.82706214126532e-08 1.07827751677109e-07 4.71156485335307e-10 1.20121748429222e-08 2.32744714000628e-06 3.33525479073651e-13
330.299559909649 0.00182042107862518 0.00209961141955513 1.1801300129981e-05 4.21478760537492e-06 3.00134143404779e-06 5.77194671306735e-08 1.27895563682094e-06 4.43812800396871e-06 3.26847534990457e-06 6.17963179997726e-08 1.76915955918393e-06 4.41837734820473e-08 1.07516631095946e-07 4.57907586107896e-08 2.05789087128096e-06 5.9302651780756e-06 1.9293656147092e-05 3.46381188107179e-08 6.20321741117686e-07 4.76192905275923e-08 5.91103030762467e-08 2.07765690354809e-10 4.97181917911817e-09 5.1829154775738e-07 3.51164586645758e-13
365.037467865329 0.00148993007469379 0.00171853381522864 7.90641643501143e-06 2.82384832305922e-06 2.01084889115073e-06 3.86683054446153e-08 8.55132057781491e-07 2.96738673664335e-06 2.18529562524041e-06 4.13138345839327e-08 1.18286695276876e-06 2.95377102938714e-08 7.18794519644332e-08 3.0613012834521e-08 1.37906234121316e-06 3.96458173159362e-06 1.05648637831257e-05 1.89574835856966e-08 3.42889032641602e-07 2.6120511253719e-08 3.23077530262492e-08 9.51356788802476e-11 2.24646768709058e-09 1.89289238165246e-07 3.64558401198698e-13
403.428793492735 0.0012198401491418 0.0014070768187516 5.3003462365727e-06 1.89314196865666e-06 1.34809318383304e-06 2.59222015240552e-08 5.75760512570727e-07 1.99792923522125e-06 1.47132504501062e-06 2.78143105446837e-08 7.96411410512912e-07 1.98854944924866e-08 4.83921133899229e-08 2.06098701628354e-08 9.24725242104686e-07 2.65586793385707e-06 5.79235366808694e-06 1.04832742266155e-08 1.91161866643822e-07 1.4581149674558e-08 1.77126703214745e-08 4.80948303025249e-11 1.09060407372757e-09 7.97750891531439e-08 3.58708582100097e-13

